Verifying Glitches in Decision Tree Ensembles

Decision tree ensembles are widely used for tabular prediction tasks in judiciary, healthcare, banking, etc. We show that the piecewise-constant structure of these models can create narrow local oscillations, leading the ensemble score to sharply drop and then rise (a downward spike), or sharply rise and then drop (an upward spike), over a small change in a single feature. We call such patterns glitches. A glitch is not, by definition, an error. Rather, it is a formally checkable audit target requiring inspection. Formally, glitches are witnessed by ordered input triples in which a small monotonic change in a single input feature causes the output to first change in one direction and then revert in the opposite direction. Through a substantial experimental study, we show that glitches have widespread existence in even the state-of-the-art models performing various critical tasks. Our findings also indicate that glitches enrich and extend existing notions like robustness and monotonicity, providing us a more refined tool to isolate anomalies for inspection. On the theoretical side, we prove that deciding whether a decision tree ensemble contains a glitch is NP-complete, even for bounded-depth trees. We then present a mixed-integer linear programming encoding for the global and local glitch verification problems, and implement our algorithm in a verifier for gradient-boosted decision trees. Experiments show our verifier can scale to realistic model sizes from the literature.

==> data/churn_t800_d5_mono_f18.csv <==
,f19,out
0,0.007044900000000012,0.07870135567513613
1,0.007045000000000012,0.07870135567513613
2,0.0070451000000000125,0.07870135567513613
3,0.0078099,0.07870135567513613
4,0.00781,0.0904953952771929
5,0.0078101,0.0904953952771929
6,0.011791900000000001,0.0904953952771929
7,0.011792,0.13837587695882086
8,0.0117921,0.13837587695882086
9,0.0159259,0.13837587695882086
10,0.015926,0.06293880398657159
11,0.0159261,0.06293880398657159
12,0.0194489,0.06293880398657159
13,0.019449,0.06570718052545582
14,0.0194491,0.06570718052545582
15,0.0235829,0.06570718052545582
16,0.023583,0.07406791210429227
17,0.0235831,0.07406791210429227
18,0.0277179,0.07406791210429227
19,0.027718,0.06072263118790005
20,0.0277181,0.06072263118790005
21,0.0312399,0.06072263118790005
22,0.03124,0.026700212833995988
23,0.0312401,0.026700212833995988
24,0.0347629,0.026700212833995988
25,0.034763,0.026072562189035225
26,0.034763100000000005,0.026072562189035225
27,0.0390509,0.026072562189035225
28,0.039051,0.044225814259745026
29,0.039051100000000005,0.044225814259745026
30,0.0425729,0.044225814259745026
31,0.042573,0.03360928979313102
32,0.0425731,0.03360928979313102
33,0.0467079,0.03360928979313102
34,0.046708,0.02730207870595727
35,0.0467081,0.02730207870595727
36,0.050229899999999994,0.02730207870595727
37,0.05023,0.023267500080057343
38,0.0502301,0.023267500080057343
39,0.0558959,0.023267500080057343
40,0.055896,0.02351348754114981
41,0.055896100000000004,0.02351348754114981
42,0.059111899999999995,0.02351348754114981
43,0.059112,0.011274138745184306
44,0.0591121,0.011274138745184306
45,0.0629399,0.011274138745184306
46,0.06294,0.011274138745184306
47,0.0629401,0.011274138745184306
48,0.0676879,0.011274138745184306
49,0.067688,0.011408182125305958
50,0.0676881,0.011408182125305958
51,0.0719749,0.011408182125305958
52,0.071975,0.012181912706671606
53,0.0719751,0.012181912706671606
54,0.0759569,0.012181912706671606
55,0.075957,0.00983491340555935
56,0.0759571,0.00983491340555935
57,0.0799389,0.00983491340555935
58,0.079939,0.00983491340555935
59,0.0799391,0.00983491340555935
60,0.08376689999999999,0.00983491340555935
61,0.083767,0.013660325422902521
62,0.0837671,0.013660325422902521
63,0.0891269,0.013660325422902521
64,0.089127,0.013660325422902521
65,0.0891271,0.013660325422902521
66,0.0944869,0.013660325422902521
67,0.094487,0.014495700977426125
68,0.0944871,0.014495700977426125
69,0.0992339,0.014495700977426125
70,0.099234,0.020928315677822645
71,0.0992341,0.020928315677822645
72,0.1030629,0.020928315677822645
73,0.103063,0.023827520982416434
74,0.1030631,0.023827520982416434
75,0.1071979,0.023827520982416434
76,0.107198,0.03644722248607899
77,0.1071981,0.03644722248607899
78,0.1114849,0.03644722248607899
79,0.111485,0.04126891967505419
80,0.1114851,0.04126891967505419
81,0.1157729,0.04126891967505419
82,0.115773,0.06742792380383811
83,0.1157731,0.06742792380383811
84,0.1203679,0.06742792380383811
85,0.120368,0.06742792380383811
86,0.1203681,0.06742792380383811
87,0.1255739,0.06742792380383811
88,0.125574,0.058333398284800726
89,0.1255741,0.058333398284800726
90,0.1292499,0.058333398284800726
91,0.12925,0.01841308894780027
92,0.1292501,0.01841308894780027
93,0.1330779,0.01841308894780027
94,0.133078,0.01841308894780027
95,0.1330781,0.01841308894780027
96,0.1413479,0.01841308894780027
97,0.141348,0.018113630371804783
98,0.1413481,0.018113630371804783
99,0.1451759,0.018113630371804783
100,0.145176,0.015641067409600837
101,0.1451761,0.015641067409600837
102,0.15038289999999999,0.015641067409600837
103,0.150383,0.016821917528819688
104,0.1503831,0.016821917528819688
105,0.1540579,0.016821917528819688
106,0.154058,0.03273365173279315
107,0.1540581,0.03273365173279315
108,0.1577339,0.03273365173279315
109,0.157734,0.03273365173279315
110,0.15773410000000002,0.03273365173279315
111,0.1621749,0.03273365173279315
112,0.162175,0.03260488681406867
113,0.16217510000000002,0.03260488681406867
114,0.1661559,0.03260488681406867
115,0.166156,0.03349373302500269
116,0.1661561,0.03349373302500269
117,0.1699849,0.03349373302500269
118,0.169985,0.05187237847406559
119,0.1699851,0.05187237847406559
120,0.1738129,0.05187237847406559
121,0.173813,0.03311508808360552
122,0.1738131,0.03311508808360552
123,0.1777949,0.03311508808360552
124,0.177795,0.030741074456525616
125,0.1777951,0.030741074456525616
126,0.1811639,0.030741074456525616
127,0.181164,0.03681829412514697
128,0.1811641,0.03681829412514697
129,0.1863709,0.03681829412514697
130,0.186371,0.03681829412514697
131,0.1863711,0.03681829412514697
132,0.1905049,0.03681829412514697
133,0.190505,0.01166944916516098
134,0.1905051,0.01166944916516098
135,0.1946399,0.01166944916516098
136,0.19464,0.026917044084016472
137,0.1946401,0.026917044084016472
138,0.1989279,0.026917044084016472
139,0.198928,0.026917044084016472
140,0.1989281,0.026917044084016472
141,0.2041349,0.026917044084016472
142,0.204135,0.026858745006218765
143,0.2041351,0.026858745006218765
144,0.2081159,0.026858745006218765
145,0.208116,0.025395258968919573
146,0.2081161,0.025395258968919573
147,0.2117919,0.025395258968919573
148,0.211792,0.03746202765747692
149,0.2117921,0.03746202765747692
150,0.2162329,0.03746202765747692
151,0.216233,0.03746202765747692
152,0.2162331,0.03746202765747692
153,0.2202139,0.03746202765747692
154,0.220214,0.037344177390967806
155,0.2202141,0.037344177390967806
156,0.2245019,0.037344177390967806
157,0.224502,0.037344177390967806
158,0.2245021,0.037344177390967806
159,0.2271059,0.037344177390967806
160,0.227106,0.034703652157345326
161,0.2271061,0.034703652157345326
162,0.2278709,0.034703652157345326
163,0.227871,0.02262644415843052
164,0.2278711,0.02262644415843052
165,0.2286369,0.02262644415843052
166,0.228637,0.027901645642581397
167,0.2286371,0.027901645642581397
168,0.2339969,0.027901645642581397
169,0.233997,0.026210328868687797
170,0.2339971,0.026210328868687797
171,0.2381319,0.026210328868687797
172,0.238132,0.035521944947126925
173,0.2381321,0.035521944947126925
174,0.2421129,0.035521944947126925
175,0.242113,0.05750985862887341
176,0.2421131,0.05750985862887341
177,0.2454819,0.05750985862887341
178,0.245482,0.06580753091215465
179,0.2454821,0.06580753091215465
180,0.2465539,0.06580753091215465
181,0.246554,0.06475132320995537
182,0.2465541,0.06475132320995537
183,0.2474729,0.06475132320995537
184,0.247473,0.13487530731069267
185,0.2474731,0.13487530731069267
186,0.2514549,0.13487530731069267
187,0.251455,0.10119042609895294
188,0.2514551,0.10119042609895294
189,0.2552829,0.10119042609895294
190,0.255283,0.10119042609895294
191,0.2552831,0.10119042609895294
192,0.2586519,0.10119042609895294
193,0.258652,0.10781191532127676
194,0.2586521,0.10781191532127676
195,0.2638589,0.10781191532127676
196,0.263859,0.14982051518723843
197,0.2638591,0.14982051518723843
198,0.2679939,0.14982051518723843
199,0.267994,0.14032751186859363
200,0.2679941,0.14032751186859363
201,0.2721289,0.14032751186859363
202,0.272129,0.15299827201979266
203,0.2721291,0.15299827201979266
204,0.2759569,0.15299827201979266
205,0.275957,0.15655284358496924
206,0.2759571,0.15655284358496924
207,0.2803979,0.15655284358496924
208,0.280398,0.1703383875127685
209,0.2803981,0.1703383875127685
210,0.2849919,0.1703383875127685
211,0.284992,0.1800912010389519
212,0.2849921,0.1800912010389519
213,0.2897399,0.1800912010389519
214,0.28974,0.17147840340235274
215,0.2897401,0.17147840340235274
216,0.2932619,0.17147840340235274
217,0.293262,0.1867904465937924
218,0.2932621,0.1867904465937924
219,0.2966309,0.1867904465937924
220,0.296631,0.1675695000221428
221,0.2966311,0.1675695000221428
222,0.3004589,0.1675695000221428
223,0.300459,0.18645424636199737
224,0.3004591,0.18645424636199737
225,0.3052069,0.18645424636199737
226,0.305207,0.19951981296979954
227,0.3052071,0.19951981296979954
228,0.3088819,0.19951981296979954
229,0.308882,0.19173150259464303
230,0.3088821,0.19173150259464303
231,0.3130169,0.19173150259464303
232,0.313017,0.20667670572586408
233,0.3130171,0.20667670572586408
234,0.3171519,0.20667670572586408
235,0.317152,0.22255059425434567
236,0.3171521,0.22255059425434567
237,0.3209799,0.22255059425434567
238,0.32098,0.26786120429397375
239,0.3209801,0.26786120429397375
240,0.3258809,0.26786120429397375
241,0.325881,0.27210922967030965
242,0.3258811,0.27210922967030965
243,0.3290959,0.27210922967030965
244,0.329096,0.2553162894829962
245,0.3290961,0.2553162894829962
246,0.3335379,0.2553162894829962
247,0.333538,0.31051137671563855
248,0.3335381,0.31051137671563855
249,0.3365999,0.31051137671563855
250,0.3366,0.26997357599703287
251,0.3366001,0.26997357599703287
252,0.3411939,0.26997357599703287
253,0.341194,0.26997357599703287
254,0.3411941,0.26997357599703287
255,0.3454819,0.26997357599703287
256,0.345482,0.2586470139459766
257,0.3454821,0.2586470139459766
258,0.3488509,0.2586470139459766
259,0.348851,0.2586470139459766
260,0.3488511,0.2586470139459766
261,0.3531389,0.2586470139459766
262,0.353139,0.2586470139459766
263,0.3531391,0.2586470139459766
264,0.3566619,0.2586470139459766
265,0.356662,0.3820659653679737
266,0.3566621,0.3820659653679737
267,0.3606429,0.3820659653679737
268,0.360643,0.33451869051680466
269,0.3606431,0.33451869051680466
270,0.3641649,0.33451869051680466
271,0.364165,0.3301938510618625
272,0.3641651,0.3301938510618625
273,0.3687599,0.3301938510618625
274,0.36876,0.3301938510618625
275,0.3687601,0.3301938510618625
276,0.3733539,0.3301938510618625
277,0.373354,0.32274119964386444
278,0.3733541,0.32274119964386444
279,0.3787139,0.32274119964386444
280,0.378714,0.3288490388013623
281,0.3787141,0.3288490388013623
282,0.3826949,0.3288490388013623
283,0.382695,0.25437863262158616
284,0.3826951,0.25437863262158616
285,0.3863709,0.25437863262158616
286,0.386371,0.25130752984065624
287,0.3863711,0.25130752984065624
288,0.3905049,0.25130752984065624
289,0.390505,0.24795603125185445
290,0.3905051,0.24795603125185445
291,0.3947929,0.24795603125185445
292,0.394793,0.2586115962137656
293,0.3947931,0.2586115962137656
294,0.3981619,0.2586115962137656
295,0.398162,0.23591820711702738
296,0.3981621,0.23591820711702738
297,0.4012249,0.23591820711702738
298,0.401225,0.33553863334468254
299,0.4012251,0.33553863334468254
300,0.4059719,0.33553863334468254
301,0.405972,0.33553863334468254
302,0.4059721,0.33553863334468254
303,0.4096479,0.33553863334468254
304,0.409648,0.2579346165020915
305,0.4096481,0.2579346165020915
306,0.4145479,0.2579346165020915
307,0.414548,0.19566954653617633
308,0.41454810000000003,0.19566954653617633
309,0.4189889,0.19566954653617633
310,0.418989,0.21134892203491346
311,0.4189891,0.21134892203491346
312,0.4228179,0.21134892203491346
313,0.422818,0.21134892203491346
314,0.42281810000000003,0.21134892203491346
315,0.4271059,0.21134892203491346
316,0.427106,0.2506336549379814
317,0.4271061,0.2506336549379814
318,0.4309339,0.2506336549379814
319,0.430934,0.2658551334139264
320,0.4309341,0.2658551334139264
321,0.4356809,0.2658551334139264
322,0.435681,0.2691132875375106
323,0.4356811,0.2691132875375106
324,0.4385909,0.2691132875375106
325,0.438591,0.2691132875375106
326,0.4385911,0.2691132875375106
327,0.4428789,0.2691132875375106
328,0.442879,0.17095698335627624
329,0.4428791,0.17095698335627624
330,0.4467079,0.17095698335627624
331,0.446708,0.28417174127979034
332,0.4467081,0.28417174127979034
333,0.4508419,0.28417174127979034
334,0.450842,0.2817441643548833
335,0.4508421,0.2817441643548833
336,0.4537519,0.2817441643548833
337,0.453752,0.2817441643548833
338,0.4537521,0.2817441643548833
339,0.45742689999999997,0.2817441643548833
340,0.457427,0.2941182208758131
341,0.4574271,0.2941182208758131
342,0.4612559,0.2941182208758131
343,0.461256,0.2713047004152736
344,0.4612561,0.2713047004152736
345,0.4649309,0.2713047004152736
346,0.464931,0.2551864842706275
347,0.4649311,0.2551864842706275
348,0.4698319,0.2551864842706275
349,0.469832,0.2899894827557535
350,0.46983210000000003,0.2899894827557535
351,0.4736599,0.2899894827557535
352,0.47366,0.2774974223061038
353,0.47366010000000003,0.2774974223061038
354,0.4781009,0.2774974223061038
355,0.478101,0.2774974223061038
356,0.4781011,0.2774974223061038
357,0.4816229,0.2774974223061038
358,0.481623,0.2816793702554543
359,0.4816231,0.2816793702554543
360,0.4859109,0.2816793702554543
361,0.485911,0.27461134046166397
362,0.4859111,0.27461134046166397
363,0.4894329,0.27461134046166397
364,0.489433,0.28690566717372085
365,0.4894331,0.28690566717372085
366,0.4931089,0.28690566717372085
367,0.493109,0.28690566717372085
368,0.4931091,0.28690566717372085
369,0.4961719,0.28690566717372085
370,0.496172,0.27188627181988784
371,0.4961721,0.27188627181988784
372,0.5009189000000001,0.27188627181988784
373,0.500919,0.2536953548718287
374,0.5009191,0.2536953548718287
375,0.5044409000000001,0.2536953548718287
376,0.504441,0.31442931065780927
377,0.5044411,0.31442931065780927
378,0.5082699,0.31442931065780927
379,0.50827,0.31442931065780927
380,0.5082701,0.31442931065780927
381,0.5113319000000001,0.31442931065780927
382,0.511332,0.26450461843271905
383,0.5113321,0.26450461843271905
384,0.5151609,0.26450461843271905
385,0.515161,0.2352162910472586
386,0.5151610999999999,0.2352162910472586
387,0.5199079000000001,0.2352162910472586
388,0.519908,0.2352162910472586
389,0.5199081,0.2352162910472586
390,0.5225109,0.2352162910472586
391,0.522511,0.2352162910472586
392,0.5225110999999999,0.2352162910472586
393,0.5269529000000001,0.2352162910472586
394,0.526953,0.3002290741306476
395,0.5269531,0.3002290741306476
396,0.5301679,0.3002290741306476
397,0.530168,0.24363598835045336
398,0.5301680999999999,0.24363598835045336
399,0.5344559000000001,0.24363598835045336
400,0.534456,0.1947516166758563
401,0.5344561,0.1947516166758563
402,0.5379789,0.1947516166758563
403,0.537979,0.18452442629778096
404,0.5379790999999999,0.18452442629778096
405,0.5424199000000001,0.18452442629778096
406,0.54242,0.1931332236712796
407,0.5424201,0.1931332236712796
408,0.5453289,0.1931332236712796
409,0.545329,0.1823351468053464
410,0.5453290999999999,0.1823351468053464
411,0.5491579000000001,0.1823351468053464
412,0.549158,0.17935404733596713
413,0.5491581,0.17935404733596713
414,0.5531389000000001,0.17935404733596713
415,0.553139,0.19918536649735893
416,0.5531391,0.19918536649735893
417,0.5569679000000001,0.19918536649735893
418,0.556968,0.18159264084674806
419,0.5569681,0.18159264084674806
420,0.5618679000000001,0.18159264084674806
421,0.561868,0.2083509331237257
422,0.5618681,0.2083509331237257
423,0.5655439000000001,0.2083509331237257
424,0.565544,0.2083509331237257
425,0.5655441,0.2083509331237257
426,0.5698319000000001,0.2083509331237257
427,0.569832,0.19859887677725513
428,0.5698321,0.19859887677725513
429,0.5728939000000001,0.19859887677725513
430,0.572894,0.19248609753745885
431,0.5728941,0.19248609753745885
432,0.5768759000000001,0.19248609753745885
433,0.576876,0.1871240628063464
434,0.5768761,0.1871240628063464
435,0.5805509000000001,0.1871240628063464
436,0.580551,0.20333125952331318
437,0.5805511,0.20333125952331318
438,0.5839199,0.20333125952331318
439,0.58392,0.3009927434122032
440,0.5839200999999999,0.3009927434122032
441,0.5857579,0.3009927434122032
442,0.585758,0.29779078521411756
443,0.5857581,0.29779078521411756
444,0.5903519,0.29779078521411756
445,0.590352,0.34442358476444795
446,0.5903520999999999,0.34442358476444795
447,0.5943339000000001,0.34442358476444795
448,0.594334,0.20243736356477648
449,0.5943341,0.20243736356477648
450,0.5981619,0.20243736356477648
451,0.598162,0.20243736356477648
452,0.5981620999999999,0.20243736356477648
453,0.6018379,0.20243736356477648
454,0.601838,0.21266548938230975
455,0.6018380999999999,0.21266548938230975
456,0.6053599000000001,0.21266548938230975
457,0.60536,0.21266548938230975
458,0.6053601,0.21266548938230975
459,0.6110259,0.21266548938230975
460,0.611026,0.2200831506365997
461,0.6110260999999999,0.2200831506365997
462,0.6145479,0.2200831506365997
463,0.614548,0.2140543061908047
464,0.6145480999999999,0.2140543061908047
465,0.6183769,0.2140543061908047
466,0.618377,0.19544653000855847
467,0.6183770999999999,0.19544653000855847
468,0.6235829,0.19544653000855847
469,0.623583,0.17444104300724367
470,0.6235831,0.17444104300724367
471,0.6272589000000001,0.17444104300724367
472,0.627259,0.16844992602357572
473,0.6272591,0.16844992602357572
474,0.6312399000000001,0.16844992602357572
475,0.63124,0.14367418717167263
476,0.6312401,0.14367418717167263
477,0.6350689,0.14367418717167263
478,0.635069,0.11973026916554035
479,0.6350690999999999,0.11973026916554035
480,0.6390509000000001,0.11973026916554035
481,0.639051,0.11728822103298588
482,0.6390511,0.11728822103298588
483,0.6430319000000001,0.11728822103298588
484,0.643032,0.12342593888071102
485,0.6430321,0.12342593888071102
486,0.6471669000000001,0.12342593888071102
487,0.647167,0.2567003956847475
488,0.6471671,0.2567003956847475
489,0.6505359000000001,0.2567003956847475
490,0.650536,0.2542929053304037
491,0.6505361,0.2542929053304037
492,0.6548239,0.2542929053304037
493,0.654824,0.2542929053304037
494,0.6548240999999999,0.2542929053304037
495,0.6581929000000001,0.2542929053304037
496,0.658193,0.2542929053304037
497,0.6581931,0.2542929053304037
498,0.6621749,0.2542929053304037
499,0.662175,0.17697584554326032
500,0.6621750999999999,0.17697584554326032
501,0.6655439000000001,0.17697584554326032
502,0.665544,0.13210748747101916
503,0.6655441,0.13210748747101916
504,0.6704439000000001,0.13210748747101916
505,0.670444,0.13210748747101916
506,0.6704441,0.13210748747101916
507,0.6748849,0.13210748747101916
508,0.674885,0.13210748747101916
509,0.6748850999999999,0.13210748747101916
510,0.6788669,0.13210748747101916
511,0.678867,0.13210748747101916
512,0.6788671,0.13210748747101916
513,0.6834609,0.13210748747101916
514,0.683461,0.11450411876717177
515,0.6834610999999999,0.11450411876717177
516,0.6865239000000001,0.11450411876717177
517,0.686524,0.11450411876717177
518,0.6865241,0.11450411876717177
519,0.6911179000000001,0.11450411876717177
520,0.691118,0.12931020198196957
521,0.6911181,0.12931020198196957
522,0.6944869,0.12931020198196957
523,0.694487,0.09373352238606912
524,0.6944870999999999,0.09373352238606912
525,0.6980089,0.09373352238606912
526,0.698009,0.09373352238606912
527,0.6980090999999999,0.09373352238606912
528,0.7022969,0.09373352238606912
529,0.702297,0.11701705923748407
530,0.7022970999999999,0.11701705923748407
531,0.7078099000000001,0.11701705923748407
532,0.70781,0.1277086979667229
533,0.7078101,0.1277086979667229
534,0.7119449000000001,0.1277086979667229
535,0.711945,0.1961948366579354
536,0.7119451,0.1961948366579354
537,0.7166919,0.1961948366579354
538,0.716692,0.07780966729225783
539,0.7166920999999999,0.07780966729225783
540,0.7196019,0.07780966729225783
541,0.719602,0.07780966729225783
542,0.7196020999999999,0.07780966729225783
543,0.7228179,0.07780966729225783
544,0.722818,0.29632689992121913
545,0.7228180999999999,0.29632689992121913
546,0.7277179,0.29632689992121913
547,0.727718,0.31623522897567413
548,0.7277180999999999,0.31623522897567413
549,0.7316999000000001,0.31623522897567413
550,0.7317,0.38220955752467467
551,0.7317001,0.38220955752467467
552,0.7365999000000001,0.38220955752467467
553,0.7366,0.3250005811342892
554,0.7366001,0.3250005811342892
555,0.7395099,0.3250005811342892
556,0.73951,0.33214427648567035
557,0.7395101,0.33214427648567035
558,0.7437979,0.33214427648567035
559,0.743798,0.33214427648567035
560,0.7437980999999999,0.33214427648567035
561,0.7473199,0.33214427648567035
562,0.74732,0.33214427648567035
563,0.7473200999999999,0.33214427648567035
564,0.7522209000000001,0.33214427648567035
565,0.752221,0.29032838871862426
566,0.7522211,0.29032838871862426
567,0.7560489,0.29032838871862426
568,0.756049,0.2021378244994823
569,0.7560490999999999,0.2021378244994823
570,0.7598779000000001,0.2021378244994823
571,0.759878,0.11279313263206618
572,0.7598781,0.11279313263206618
573,0.7641649,0.11279313263206618
574,0.764165,0.1507923209354749
575,0.7641650999999999,0.1507923209354749
576,0.7675339000000001,0.1507923209354749
577,0.767534,0.1507923209354749
578,0.7675341,0.1507923209354749
579,0.7713629000000001,0.1507923209354749
580,0.771363,0.1974576525683946
581,0.7713631,0.1974576525683946
582,0.7747319,0.1974576525683946
583,0.774732,0.18908657866607834
584,0.7747320999999999,0.18908657866607834
585,0.7784069,0.18908657866607834
586,0.778407,0.17650223036539392
587,0.7784070999999999,0.17650223036539392
588,0.7825419,0.17650223036539392
589,0.782542,0.17650223036539392
590,0.7825420999999999,0.17650223036539392
591,0.7917299000000001,0.17650223036539392
592,0.79173,0.19118815783895785
593,0.7917301,0.19118815783895785
594,0.7961709,0.19118815783895785
595,0.796171,0.12698261446108441
596,0.7961710999999999,0.12698261446108441
597,0.8009189000000001,0.12698261446108441
598,0.800919,0.5742981745189979
599,0.8009191,0.5742981745189979
600,0.8052069000000001,0.5742981745189979
601,0.805207,0.4744191187950547
602,0.8052071,0.4744191187950547
603,0.8087289000000001,0.4744191187950547
604,0.808729,0.39051915080610755
605,0.8087291,0.39051915080610755
606,0.8133229000000001,0.39051915080610755
607,0.813323,0.39051915080610755
608,0.8133231,0.39051915080610755
609,0.8169979,0.39051915080610755
610,0.816998,0.4410333347951829
611,0.8169981,0.4410333347951829
612,0.8211329,0.4410333347951829
613,0.821133,0.45895991990855795
614,0.8211331,0.45895991990855795
615,0.8257269,0.45895991990855795
616,0.825727,0.45895991990855795
617,0.8257270999999999,0.45895991990855795
618,0.8297089000000001,0.45895991990855795
619,0.829709,0.426913187335229
620,0.8297091,0.426913187335229
621,0.8330779,0.426913187335229
622,0.833078,0.38550199481423536
623,0.8330780999999999,0.38550199481423536
624,0.8350689,0.38550199481423536
625,0.835069,0.24225851151614122
626,0.8350690999999999,0.24225851151614122
627,0.8379789000000001,0.24225851151614122
628,0.837979,0.24195528325115778
629,0.8379791,0.24195528325115778
630,0.8416539000000001,0.24195528325115778
631,0.841654,0.20455906776999874
632,0.8416541,0.20455906776999874
633,0.8439509000000001,0.20455906776999874
634,0.843951,0.20455906776999874
635,0.8439511,0.20455906776999874
636,0.8470139000000001,0.20455906776999874
637,0.847014,0.16065570143793645
638,0.8470141,0.16065570143793645
639,0.8509949,0.16065570143793645
640,0.850995,0.14546907690672187
641,0.8509950999999999,0.14546907690672187
642,0.8548239000000001,0.14546907690672187
643,0.854824,0.13945259916338454
644,0.8548241,0.13945259916338454
645,0.8597239000000001,0.13945259916338454
646,0.859724,0.13945259916338454
647,0.8597241,0.13945259916338454
648,0.8632469,0.13945259916338454
649,0.863247,0.21752385739958735
650,0.8632470999999999,0.21752385739958735
651,0.8669219,0.21752385739958735
652,0.866922,0.23059616663023155
653,0.8669220999999999,0.23059616663023155
654,0.8709039000000001,0.23059616663023155
655,0.870904,0.22969279856664032
656,0.8709041,0.22969279856664032
657,0.8745789,0.22969279856664032
658,0.874579,0.32239562302036767
659,0.8745790999999999,0.32239562302036767
660,0.8765699,0.32239562302036767
661,0.87657,0.47957030004833406
662,0.8765700999999999,0.47957030004833406
663,0.8803979000000001,0.47957030004833406
664,0.880398,0.3631539213631065
665,0.8803981,0.3631539213631065
666,0.8839199000000001,0.3631539213631065
667,0.88392,0.5626492481901159
668,0.8839201,0.5626492481901159
669,0.8877489000000001,0.5626492481901159
670,0.887749,0.5626492481901159
671,0.8877491,0.5626492481901159
672,0.8920369,0.5626492481901159
673,0.892037,0.5396857295820737
674,0.8920370999999999,0.5396857295820737
675,0.8964779,0.5396857295820737
676,0.896478,0.5201236311041513
677,0.8964780999999999,0.5201236311041513
678,0.9004589000000001,0.5201236311041513
679,0.900459,0.5125160468539248
680,0.9004591,0.5125160468539248
681,0.9048999000000001,0.5125160468539248
682,0.9049,0.3921953451570857
683,0.9049001,0.3921953451570857
684,0.9091879,0.3921953451570857
685,0.909188,0.40642848378250795
686,0.9091880999999999,0.40642848378250795
687,0.9128639000000001,0.40642848378250795
688,0.912864,0.46577181788327865
689,0.9128641,0.46577181788327865
690,0.9159269000000001,0.46577181788327865
691,0.915927,0.4415342797241481
692,0.9159271,0.4415342797241481
693,0.9203679,0.4415342797241481
694,0.920368,0.48452804242384445
695,0.9203680999999999,0.48452804242384445
696,0.9235829000000001,0.48452804242384445
697,0.923583,0.5044528265946961
698,0.9235831,0.5044528265946961
699,0.9272589000000001,0.5044528265946961
700,0.927259,0.5446433790829187
701,0.9272591,0.5446433790829187
702,0.9303219,0.5446433790829187
703,0.930322,0.49294680346682446
704,0.9303220999999999,0.49294680346682446
705,0.9343029,0.49294680346682446
706,0.934303,0.2526181182854986
707,0.9343030999999999,0.2526181182854986
708,0.9385909,0.2526181182854986
709,0.938591,0.26939745248043556
710,0.9385910999999999,0.26939745248043556
711,0.9419599000000001,0.26939745248043556
712,0.94196,0.3057102190874039
713,0.9419601,0.3057102190874039
714,0.9454819000000001,0.3057102190874039
715,0.945482,0.5251418566011263
716,0.9454821,0.5251418566011263
717,0.9486979000000001,0.5251418566011263
718,0.948698,0.5251418566011263
719,0.9486981,0.5251418566011263
720,0.9523739000000001,0.5251418566011263
721,0.952374,0.559309995010065
722,0.9523741,0.559309995010065
723,0.9555899000000001,0.559309995010065
724,0.95559,0.536444996779589
725,0.9555901,0.536444996779589
726,0.9588059000000001,0.536444996779589
727,0.958806,0.5339657648151686
728,0.9588061,0.5339657648151686
729,0.9632469,0.5339657648151686
730,0.963247,0.12193609530256919
731,0.9632470999999999,0.12193609530256919
732,0.9667689,0.12193609530256919
733,0.966769,0.39135215345490737
734,0.9667690999999999,0.39135215345490737
735,0.9699849,0.39135215345490737
736,0.969985,0.560911006941426
737,0.9699850999999999,0.560911006941426
738,0.9738129000000001,0.560911006941426
739,0.973813,0.4895922583569496
740,0.9738131,0.4895922583569496
741,0.9776419000000001,0.4895922583569496
742,0.977642,0.30020129925611755
743,0.9776421,0.30020129925611755
744,0.9808579000000001,0.30020129925611755
745,0.980858,0.40598120348325906
746,0.9808581,0.40598120348325906
747,0.9843799000000001,0.40598120348325906
748,0.98438,0.17258666770105754
749,0.9843801,0.17258666770105754
750,0.9889739000000001,0.17258666770105754
751,0.988974,0.1728401309290375
752,0.9889741,0.1728401309290375
753,0.9920369,0.1728401309290375
754,0.992037,0.2582609956859832
755,0.9920370999999999,0.2582609956859832
756,0.9960179,0.2582609956859832
757,0.996018,0.2582609956859832
758,0.9960180999999999,0.2582609956859832
759,0.9967829,0.2582609956859832
760,0.996783,0.2582609956859832
761,0.9967830999999999,0.2582609956859832


==> data/churn_t800_d5_mono_f18_19.csv <==
,f19,out
0,0.0026039000000000123,0.9737441234001698
1,0.002604000000000012,0.9737441234001698
2,0.002604100000000012,0.9737441234001698
3,0.0033689,0.9737441234001698
4,0.003369,0.9771263120216092
5,0.0033691,0.9771263120216092
6,0.0078099,0.9771263120216092
7,0.00781,0.9885339836422462
8,0.0078101,0.9885339836422462
9,0.011791900000000001,0.9885339836422462
10,0.011792,0.9885339836422462
11,0.0117921,0.9885339836422462
12,0.0159259,0.9885339836422462
13,0.015926,0.9723550797812933
14,0.0159261,0.9723550797812933
15,0.0194489,0.9723550797812933
16,0.019449,0.9676627606195853
17,0.0194491,0.9676627606195853
18,0.0235829,0.9676627606195853
19,0.023583,0.9707286060523677
20,0.0235831,0.9707286060523677
21,0.0277179,0.9707286060523677
22,0.027718,0.9707286060523677
23,0.0277181,0.9707286060523677
24,0.0312399,0.9707286060523677
25,0.03124,0.9227189630681507
26,0.0312401,0.9227189630681507
27,0.0347629,0.9227189630681507
28,0.034763,0.9227189630681507
29,0.034763100000000005,0.9227189630681507
30,0.0390509,0.9227189630681507
31,0.039051,0.9577305740451479
32,0.039051100000000005,0.9577305740451479
33,0.0425729,0.9577305740451479
34,0.042573,0.9389817051382338
35,0.0425731,0.9389817051382338
36,0.0467079,0.9389817051382338
37,0.046708,0.9280595853102068
38,0.0467081,0.9280595853102068
39,0.050229899999999994,0.9280595853102068
40,0.05023,0.9280595853102068
41,0.0502301,0.9280595853102068
42,0.0558959,0.9280595853102068
43,0.055896,0.9035755686720165
44,0.055896100000000004,0.9035755686720165
45,0.059111899999999995,0.9035755686720165
46,0.059112,0.7711765541886264
47,0.0591121,0.7711765541886264
48,0.0629399,0.7711765541886264
49,0.06294,0.733476240417196
50,0.0629401,0.733476240417196
51,0.0676879,0.733476240417196
52,0.067688,0.6526593577412104
53,0.0676881,0.6526593577412104
54,0.0719749,0.6526593577412104
55,0.071975,0.6034644439362207
56,0.0719751,0.6034644439362207
57,0.0759569,0.6034644439362207
58,0.075957,0.6034644439362207
59,0.0759571,0.6034644439362207
60,0.0799389,0.6034644439362207
61,0.079939,0.6034644439362207
62,0.0799391,0.6034644439362207
63,0.08376689999999999,0.6034644439362207
64,0.083767,0.55785714529932
65,0.0837671,0.55785714529932
66,0.0891269,0.55785714529932
67,0.089127,0.569981214507615
68,0.0891271,0.569981214507615
69,0.0944869,0.569981214507615
70,0.094487,0.5499995929132593
71,0.0944871,0.5499995929132593
72,0.0992339,0.5499995929132593
73,0.099234,0.5151584997990746
74,0.0992341,0.5151584997990746
75,0.1030629,0.5151584997990746
76,0.103063,0.5105508535206208
77,0.1030631,0.5105508535206208
78,0.1071979,0.5105508535206208
79,0.107198,0.4699356023080239
80,0.1071981,0.4699356023080239
81,0.1114849,0.4699356023080239
82,0.111485,0.40088486341301777
83,0.1114851,0.40088486341301777
84,0.1157729,0.40088486341301777
85,0.115773,0.494651607903399
86,0.1157731,0.494651607903399
87,0.1203679,0.494651607903399
88,0.120368,0.494651607903399
89,0.1203681,0.494651607903399
90,0.1255739,0.494651607903399
91,0.125574,0.5052898162582197
92,0.1255741,0.5052898162582197
93,0.1292499,0.5052898162582197
94,0.12925,0.6418342953888736
95,0.1292501,0.6418342953888736
96,0.1330779,0.6418342953888736
97,0.133078,0.6418342953888736
98,0.1330781,0.6418342953888736
99,0.1364469,0.6418342953888736
100,0.136447,0.6418342953888736
101,0.13644710000000002,0.6418342953888736
102,0.1413479,0.6418342953888736
103,0.141348,0.6202041500304912
104,0.1413481,0.6202041500304912
105,0.1451759,0.6202041500304912
106,0.145176,0.5732567357845099
107,0.1451761,0.5732567357845099
108,0.15038289999999999,0.5732567357845099
109,0.150383,0.4700752437008365
110,0.1503831,0.4700752437008365
111,0.1540579,0.4700752437008365
112,0.154058,0.22367162652556719
113,0.1540581,0.22367162652556719
114,0.1577339,0.22367162652556719
115,0.157734,0.22367162652556719
116,0.15773410000000002,0.22367162652556719
117,0.1621749,0.22367162652556719
118,0.162175,0.19603880838464902
119,0.16217510000000002,0.19603880838464902
120,0.1661559,0.19603880838464902
121,0.166156,0.19603880838464902
122,0.1661561,0.19603880838464902
123,0.1699849,0.19603880838464902
124,0.169985,0.4291554441943724
125,0.1699851,0.4291554441943724
126,0.1738129,0.4291554441943724
127,0.173813,0.34590656997867464
128,0.1738131,0.34590656997867464
129,0.1777949,0.34590656997867464
130,0.177795,0.34590656997867464
131,0.1777951,0.34590656997867464
132,0.1811639,0.34590656997867464
133,0.181164,0.34590656997867464
134,0.1811641,0.34590656997867464
135,0.1863709,0.34590656997867464
136,0.186371,0.34590656997867464
137,0.1863711,0.34590656997867464
138,0.1905049,0.34590656997867464
139,0.190505,0.2720609341732679
140,0.1905051,0.2720609341732679
141,0.1946399,0.2720609341732679
142,0.19464,0.35760790366557604
143,0.1946401,0.35760790366557604
144,0.1989279,0.35760790366557604
145,0.198928,0.3465013253831403
146,0.1989281,0.3465013253831403
147,0.2041349,0.3465013253831403
148,0.204135,0.32223012847240695
149,0.2041351,0.32223012847240695
150,0.2081159,0.32223012847240695
151,0.208116,0.33797644036113234
152,0.2081161,0.33797644036113234
153,0.2117919,0.33797644036113234
154,0.211792,0.4518395620344086
155,0.2117921,0.4518395620344086
156,0.2162329,0.4518395620344086
157,0.216233,0.4518395620344086
158,0.2162331,0.4518395620344086
159,0.2202139,0.4518395620344086
160,0.220214,0.4547225990681204
161,0.2202141,0.4547225990681204
162,0.2245019,0.4547225990681204
163,0.224502,0.5368524835135502
164,0.2245021,0.5368524835135502
165,0.2271059,0.5368524835135502
166,0.227106,0.5368524835135502
167,0.2271061,0.5368524835135502
168,0.2278709,0.5368524835135502
169,0.227871,0.5368524835135502
170,0.2278711,0.5368524835135502
171,0.2286369,0.5368524835135502
172,0.228637,0.653506009493251
173,0.2286371,0.653506009493251
174,0.2339969,0.653506009493251
175,0.233997,0.5543497112336868
176,0.2339971,0.5543497112336868
177,0.2381319,0.5543497112336868
178,0.238132,0.42031221293438514
179,0.2381321,0.42031221293438514
180,0.2421129,0.42031221293438514
181,0.242113,0.37517482166232025
182,0.2421131,0.37517482166232025
183,0.2454819,0.37517482166232025
184,0.245482,0.45390469522434373
185,0.2454821,0.45390469522434373
186,0.2465539,0.45390469522434373
187,0.246554,0.4692394567982311
188,0.2465541,0.4692394567982311
189,0.2474729,0.4692394567982311
190,0.247473,0.5835394079926712
191,0.2474731,0.5835394079926712
192,0.2514549,0.5835394079926712
193,0.251455,0.5581529567067446
194,0.2514551,0.5581529567067446
195,0.2552829,0.5581529567067446
196,0.255283,0.5581529567067446
197,0.2552831,0.5581529567067446
198,0.2586519,0.5581529567067446
199,0.258652,0.546614883288824
200,0.2586521,0.546614883288824
201,0.2638589,0.546614883288824
202,0.263859,0.5399618517504347
203,0.2638591,0.5399618517504347
204,0.2679939,0.5399618517504347
205,0.267994,0.5056735989284955
206,0.2679941,0.5056735989284955
207,0.2721289,0.5056735989284955
208,0.272129,0.5284477172487952
209,0.2721291,0.5284477172487952
210,0.2759569,0.5284477172487952
211,0.275957,0.5197496611295194
212,0.2759571,0.5197496611295194
213,0.2803979,0.5197496611295194
214,0.280398,0.5197496611295194
215,0.2803981,0.5197496611295194
216,0.2849919,0.5197496611295194
217,0.284992,0.5502723361774077
218,0.2849921,0.5502723361774077
219,0.2897399,0.5502723361774077
220,0.28974,0.5502723361774077
221,0.2897401,0.5502723361774077
222,0.2932619,0.5502723361774077
223,0.293262,0.5526480703806439
224,0.2932621,0.5526480703806439
225,0.2966309,0.5526480703806439
226,0.296631,0.5526480703806439
227,0.2966311,0.5526480703806439
228,0.3004589,0.5526480703806439
229,0.300459,0.6181953004698673
230,0.3004591,0.6181953004698673
231,0.3052069,0.6181953004698673
232,0.305207,0.619205639688372
233,0.3052071,0.619205639688372
234,0.3088819,0.619205639688372
235,0.308882,0.619205639688372
236,0.3088821,0.619205639688372
237,0.3130169,0.619205639688372
238,0.313017,0.6265604080862075
239,0.3130171,0.6265604080862075
240,0.3171519,0.6265604080862075
241,0.317152,0.6265604080862075
242,0.3171521,0.6265604080862075
243,0.3209799,0.6265604080862075
244,0.32098,0.7566350664877187
245,0.3209801,0.7566350664877187
246,0.3258809,0.7566350664877187
247,0.325881,0.7566350664877187
248,0.3258811,0.7566350664877187
249,0.3290959,0.7566350664877187
250,0.329096,0.7575138478659393
251,0.3290961,0.7575138478659393
252,0.3335379,0.7575138478659393
253,0.333538,0.7575138478659393
254,0.3335381,0.7575138478659393
255,0.3365999,0.7575138478659393
256,0.3366,0.5836069270677573
257,0.3366001,0.5836069270677573
258,0.3411939,0.5836069270677573
259,0.341194,0.6091917395679278
260,0.3411941,0.6091917395679278
261,0.3454819,0.6091917395679278
262,0.345482,0.5708100606374105
263,0.3454821,0.5708100606374105
264,0.3488509,0.5708100606374105
265,0.348851,0.5876130128926341
266,0.3488511,0.5876130128926341
267,0.3531389,0.5876130128926341
268,0.353139,0.5876130128926341
269,0.3531391,0.5876130128926341
270,0.3566619,0.5876130128926341
271,0.356662,0.5993767384235067
272,0.3566621,0.5993767384235067
273,0.3606429,0.5993767384235067
274,0.360643,0.6115415997765864
275,0.3606431,0.6115415997765864
276,0.3641649,0.6115415997765864
277,0.364165,0.6241554157645606
278,0.3641651,0.6241554157645606
279,0.3687599,0.6241554157645606
280,0.36876,0.6492080707576117
281,0.3687601,0.6492080707576117
282,0.3733539,0.6492080707576117
283,0.373354,0.6620516952680932
284,0.3733541,0.6620516952680932
285,0.3787139,0.6620516952680932
286,0.378714,0.6620516952680932
287,0.3787141,0.6620516952680932
288,0.3826949,0.6620516952680932
289,0.382695,0.6358975736933156
290,0.3826951,0.6358975736933156
291,0.3863709,0.6358975736933156
292,0.386371,0.6791877419274029
293,0.3863711,0.6791877419274029
294,0.3905049,0.6791877419274029
295,0.390505,0.6791877419274029
296,0.3905051,0.6791877419274029
297,0.3947929,0.6791877419274029
298,0.394793,0.6677708283079068
299,0.3947931,0.6677708283079068
300,0.3981619,0.6677708283079068
301,0.398162,0.6751902570728375
302,0.3981621,0.6751902570728375
303,0.4012249,0.6751902570728375
304,0.401225,0.7660058871585018
305,0.4012251,0.7660058871585018
306,0.4059719,0.7660058871585018
307,0.405972,0.7660058871585018
308,0.4059721,0.7660058871585018
309,0.4096479,0.7660058871585018
310,0.409648,0.582755872441503
311,0.4096481,0.582755872441503
312,0.4145479,0.582755872441503
313,0.414548,0.497268063696227
314,0.41454810000000003,0.497268063696227
315,0.4189889,0.497268063696227
316,0.418989,0.6047771384695696
317,0.4189891,0.6047771384695696
318,0.4228179,0.6047771384695696
319,0.422818,0.6207307628260998
320,0.42281810000000003,0.6207307628260998
321,0.4271059,0.6207307628260998
322,0.427106,0.5981774668471475
323,0.4271061,0.5981774668471475
324,0.4309339,0.5981774668471475
325,0.430934,0.6806830183852861
326,0.4309341,0.6806830183852861
327,0.4356809,0.6806830183852861
328,0.435681,0.6806830183852861
329,0.4356811,0.6806830183852861
330,0.4385909,0.6806830183852861
331,0.438591,0.6806830183852861
332,0.4385911,0.6806830183852861
333,0.4428789,0.6806830183852861
334,0.442879,0.4745008602606274
335,0.4428791,0.4745008602606274
336,0.4467079,0.4745008602606274
337,0.446708,0.5835145749539635
338,0.4467081,0.5835145749539635
339,0.4508419,0.5835145749539635
340,0.450842,0.5352408770772322
341,0.4508421,0.5352408770772322
342,0.4537519,0.5352408770772322
343,0.453752,0.5352408770772322
344,0.4537521,0.5352408770772322
345,0.45742689999999997,0.5352408770772322
346,0.457427,0.5352408770772322
347,0.4574271,0.5352408770772322
348,0.4612559,0.5352408770772322
349,0.461256,0.4273981907558146
350,0.4612561,0.4273981907558146
351,0.4649309,0.4273981907558146
352,0.464931,0.4273981907558146
353,0.4649311,0.4273981907558146
354,0.4698319,0.4273981907558146
355,0.469832,0.4273981907558146
356,0.46983210000000003,0.4273981907558146
357,0.4736599,0.4273981907558146
358,0.47366,0.4273981907558146
359,0.47366010000000003,0.4273981907558146
360,0.4781009,0.4273981907558146
361,0.478101,0.4273981907558146
362,0.4781011,0.4273981907558146
363,0.4816229,0.4273981907558146
364,0.481623,0.4239847444376893
365,0.4816231,0.4239847444376893
366,0.4859109,0.4239847444376893
367,0.485911,0.41660439301670144
368,0.4859111,0.41660439301670144
369,0.4894329,0.41660439301670144
370,0.489433,0.3809734455583117
371,0.4894331,0.3809734455583117
372,0.4931089,0.3809734455583117
373,0.493109,0.3809734455583117
374,0.4931091,0.3809734455583117
375,0.4961719,0.3809734455583117
376,0.496172,0.3582802024126034
377,0.4961721,0.3582802024126034
378,0.5009189000000001,0.3582802024126034
379,0.500919,0.3582802024126034
380,0.5009191,0.3582802024126034
381,0.5044409000000001,0.3582802024126034
382,0.504441,0.3822080820425966
383,0.5044411,0.3822080820425966
384,0.5082699,0.3822080820425966
385,0.50827,0.3822080820425966
386,0.5082701,0.3822080820425966
387,0.5113319000000001,0.3822080820425966
388,0.511332,0.3616617119289965
389,0.5113321,0.3616617119289965
390,0.5151609,0.3616617119289965
391,0.515161,0.41880320125466314
392,0.5151610999999999,0.41880320125466314
393,0.5199079000000001,0.41880320125466314
394,0.519908,0.41880320125466314
395,0.5199081,0.41880320125466314
396,0.5225109,0.41880320125466314
397,0.522511,0.41880320125466314
398,0.5225110999999999,0.41880320125466314
399,0.5269529000000001,0.41880320125466314
400,0.526953,0.4701465151280917
401,0.5269531,0.4701465151280917
402,0.5301679,0.4701465151280917
403,0.530168,0.4857807563830359
404,0.5301680999999999,0.4857807563830359
405,0.5344559000000001,0.4857807563830359
406,0.534456,0.4567808134466994
407,0.5344561,0.4567808134466994
408,0.5379789,0.4567808134466994
409,0.537979,0.4567808134466994
410,0.5379790999999999,0.4567808134466994
411,0.5424199000000001,0.4567808134466994
412,0.54242,0.528952341892311
413,0.5424201,0.528952341892311
414,0.5453289,0.528952341892311
415,0.545329,0.45690491990052884
416,0.5453290999999999,0.45690491990052884
417,0.5491579000000001,0.45690491990052884
418,0.549158,0.45690491990052884
419,0.5491581,0.45690491990052884
420,0.5531389000000001,0.45690491990052884
421,0.553139,0.47524355012815067
422,0.5531391,0.47524355012815067
423,0.5618679000000001,0.47524355012815067
424,0.561868,0.5546662183643154
425,0.5618681,0.5546662183643154
426,0.5655439000000001,0.5546662183643154
427,0.565544,0.5546662183643154
428,0.5655441,0.5546662183643154
429,0.5698319000000001,0.5546662183643154
430,0.569832,0.49561064567356655
431,0.5698321,0.49561064567356655
432,0.5728939000000001,0.49561064567356655
433,0.572894,0.49561064567356655
434,0.5728941,0.49561064567356655
435,0.5768759000000001,0.49561064567356655
436,0.576876,0.44449657012479415
437,0.5768761,0.44449657012479415
438,0.5805509000000001,0.44449657012479415
439,0.580551,0.44449657012479415
440,0.5805511,0.44449657012479415
441,0.5839199,0.44449657012479415
442,0.58392,0.4539223234488153
443,0.5839200999999999,0.4539223234488153
444,0.5857579,0.4539223234488153
445,0.585758,0.47307476543943594
446,0.5857581,0.47307476543943594
447,0.5903519,0.47307476543943594
448,0.590352,0.6414519062348507
449,0.5903520999999999,0.6414519062348507
450,0.5943339000000001,0.6414519062348507
451,0.594334,0.40439326431230205
452,0.5943341,0.40439326431230205
453,0.5981619,0.40439326431230205
454,0.598162,0.40439326431230205
455,0.5981620999999999,0.40439326431230205
456,0.6018379,0.40439326431230205
457,0.601838,0.3971120216643473
458,0.6018380999999999,0.3971120216643473
459,0.6053599000000001,0.3971120216643473
460,0.60536,0.3971120216643473
461,0.6053601,0.3971120216643473
462,0.6110259,0.3971120216643473
463,0.611026,0.3971120216643473
464,0.6110260999999999,0.3971120216643473
465,0.6145479,0.3971120216643473
466,0.614548,0.5603594183774053
467,0.6145480999999999,0.5603594183774053
468,0.6183769,0.5603594183774053
469,0.618377,0.6691081579266912
470,0.6183770999999999,0.6691081579266912
471,0.6235829,0.6691081579266912
472,0.623583,0.7142347300989974
473,0.6235831,0.7142347300989974
474,0.6272589000000001,0.7142347300989974
475,0.627259,0.6662022782171372
476,0.6272591,0.6662022782171372
477,0.6312399000000001,0.6662022782171372
478,0.63124,0.3752724283650262
479,0.6312401,0.3752724283650262
480,0.6350689,0.3752724283650262
481,0.635069,0.3752724283650262
482,0.6350690999999999,0.3752724283650262
483,0.6390509000000001,0.3752724283650262
484,0.639051,0.3752724283650262
485,0.6390511,0.3752724283650262
486,0.6430319000000001,0.3752724283650262
487,0.643032,0.3678717646062417
488,0.6430321,0.3678717646062417
489,0.6471669000000001,0.3678717646062417
490,0.647167,0.5519722129188482
491,0.6471671,0.5519722129188482
492,0.6505359000000001,0.5519722129188482
493,0.650536,0.5519722129188482
494,0.6505361,0.5519722129188482
495,0.6548239,0.5519722129188482
496,0.654824,0.5650528187330316
497,0.6548240999999999,0.5650528187330316
498,0.6581929000000001,0.5650528187330316
499,0.658193,0.6057642919037246
500,0.6581931,0.6057642919037246
501,0.6621749,0.6057642919037246
502,0.662175,0.5269968008793673
503,0.6621750999999999,0.5269968008793673
504,0.6655439000000001,0.5269968008793673
505,0.665544,0.5269968008793673
506,0.6655441,0.5269968008793673
507,0.6704439000000001,0.5269968008793673
508,0.670444,0.5582940873118484
509,0.6704441,0.5582940873118484
510,0.6748849,0.5582940873118484
511,0.674885,0.564412345771675
512,0.6748850999999999,0.564412345771675
513,0.6788669,0.564412345771675
514,0.678867,0.5578653551211338
515,0.6788671,0.5578653551211338
516,0.6834609,0.5578653551211338
517,0.683461,0.5578653551211338
518,0.6834610999999999,0.5578653551211338
519,0.6865239000000001,0.5578653551211338
520,0.686524,0.5769443565649962
521,0.6865241,0.5769443565649962
522,0.6911179000000001,0.5769443565649962
523,0.691118,0.6151037614879166
524,0.6911181,0.6151037614879166
525,0.6944869,0.6151037614879166
526,0.694487,0.5860001662426771
527,0.6944870999999999,0.5860001662426771
528,0.6980089,0.5860001662426771
529,0.698009,0.5860001662426771
530,0.6980090999999999,0.5860001662426771
531,0.7022969,0.5860001662426771
532,0.702297,0.6258500773101489
533,0.7022970999999999,0.6258500773101489
534,0.7078099000000001,0.6258500773101489
535,0.70781,0.6258500773101489
536,0.7078101,0.6258500773101489
537,0.7119449000000001,0.6258500773101489
538,0.711945,0.6590853665985382
539,0.7119451,0.6590853665985382
540,0.7166919,0.6590853665985382
541,0.716692,0.5304190180389676
542,0.7166920999999999,0.5304190180389676
543,0.7228179,0.5304190180389676
544,0.722818,0.5304190180389676
545,0.7228180999999999,0.5304190180389676
546,0.7277179,0.5304190180389676
547,0.727718,0.6149875336797961
548,0.7277180999999999,0.6149875336797961
549,0.7316999000000001,0.6149875336797961
550,0.7317,0.6192430024757128
551,0.7317001,0.6192430024757128
552,0.7365999000000001,0.6192430024757128
553,0.7366,0.6100243367157939
554,0.7366001,0.6100243367157939
555,0.7395099,0.6100243367157939
556,0.73951,0.6163955472977106
557,0.7395101,0.6163955472977106
558,0.7437979,0.6163955472977106
559,0.743798,0.6163955472977106
560,0.7437980999999999,0.6163955472977106
561,0.7473199,0.6163955472977106
562,0.74732,0.6335669152504304
563,0.7473200999999999,0.6335669152504304
564,0.7522209000000001,0.6335669152504304
565,0.752221,0.6335669152504304
566,0.7522211,0.6335669152504304
567,0.7560489,0.6335669152504304
568,0.756049,0.6335669152504304
569,0.7560490999999999,0.6335669152504304
570,0.7598779000000001,0.6335669152504304
571,0.759878,0.6021115618748863
572,0.7598781,0.6021115618748863
573,0.7641649,0.6021115618748863
574,0.764165,0.6532149350480886
575,0.7641650999999999,0.6532149350480886
576,0.7675339000000001,0.6532149350480886
577,0.767534,0.6532149350480886
578,0.7675341,0.6532149350480886
579,0.7713629000000001,0.6532149350480886
580,0.771363,0.6870128623037952
581,0.7713631,0.6870128623037952
582,0.7747319,0.6870128623037952
583,0.774732,0.7275665168594267
584,0.7747320999999999,0.7275665168594267
585,0.7784069,0.7275665168594267
586,0.778407,0.5911980069677114
587,0.7784070999999999,0.5911980069677114
588,0.7825419,0.5911980069677114
589,0.782542,0.583424332420873
590,0.7825420999999999,0.583424332420873
591,0.7875959,0.583424332420873
592,0.787596,0.6135295874489898
593,0.7875960999999999,0.6135295874489898
594,0.7961709,0.6135295874489898
595,0.796171,0.5450966523586289
596,0.7961710999999999,0.5450966523586289
597,0.8009189000000001,0.5450966523586289
598,0.800919,0.8128088165911393
599,0.8009191,0.8128088165911393
600,0.8052069000000001,0.8128088165911393
601,0.805207,0.7748553594496731
602,0.8052071,0.7748553594496731
603,0.8087289000000001,0.7748553594496731
604,0.808729,0.6368015681661505
605,0.8087291,0.6368015681661505
606,0.8133229000000001,0.6368015681661505
607,0.813323,0.6911537464536356
608,0.8133231,0.6911537464536356
609,0.8169979,0.6911537464536356
610,0.816998,0.6911537464536356
611,0.8169981,0.6911537464536356
612,0.8211329,0.6911537464536356
613,0.821133,0.6874395513207964
614,0.8211331,0.6874395513207964
615,0.8257269,0.6874395513207964
616,0.825727,0.6571439226144316
617,0.8257270999999999,0.6571439226144316
618,0.8297089000000001,0.6571439226144316
619,0.829709,0.803178553917685
620,0.8297091,0.803178553917685
621,0.8330779,0.803178553917685
622,0.833078,0.8519374517150936
623,0.8330780999999999,0.8519374517150936
624,0.8350689,0.8519374517150936
625,0.835069,0.8759958967453457
626,0.8350690999999999,0.8759958967453457
627,0.8379789000000001,0.8759958967453457
628,0.837979,0.887238301250366
629,0.8379791,0.887238301250366
630,0.8416539000000001,0.887238301250366
631,0.841654,0.7179935177835709
632,0.8416541,0.7179935177835709
633,0.8470139000000001,0.7179935177835709
634,0.847014,0.7179935177835709
635,0.8470141,0.7179935177835709
636,0.8509949,0.7179935177835709
637,0.850995,0.7139886254298511
638,0.8509950999999999,0.7139886254298511
639,0.8548239000000001,0.7139886254298511
640,0.854824,0.7005382522851662
641,0.8548241,0.7005382522851662
642,0.8597239000000001,0.7005382522851662
643,0.859724,0.7005382522851662
644,0.8597241,0.7005382522851662
645,0.8632469,0.7005382522851662
646,0.863247,0.8289258740972559
647,0.8632470999999999,0.8289258740972559
648,0.8669219,0.8289258740972559
649,0.866922,0.812740972593824
650,0.8669220999999999,0.812740972593824
651,0.8709039000000001,0.812740972593824
652,0.870904,0.812740972593824
653,0.8709041,0.812740972593824
654,0.8745789,0.812740972593824
655,0.874579,0.8068295372098659
656,0.8745790999999999,0.8068295372098659
657,0.8765699,0.8068295372098659
658,0.87657,0.8516151048548001
659,0.8765700999999999,0.8516151048548001
660,0.8803979000000001,0.8516151048548001
661,0.880398,0.8212248802557679
662,0.8803981,0.8212248802557679
663,0.8839199000000001,0.8212248802557679
664,0.88392,0.8231114130433956
665,0.8839201,0.8231114130433956
666,0.8877489000000001,0.8231114130433956
667,0.887749,0.8205218808067264
668,0.8877491,0.8205218808067264
669,0.8920369,0.8205218808067264
670,0.892037,0.779892820175353
671,0.8920370999999999,0.779892820175353
672,0.8964779,0.779892820175353
673,0.896478,0.769144347819061
674,0.8964780999999999,0.769144347819061
675,0.9004589000000001,0.769144347819061
676,0.900459,0.769144347819061
677,0.9004591,0.769144347819061
678,0.9048999000000001,0.769144347819061
679,0.9049,0.7699181862198934
680,0.9049001,0.7699181862198934
681,0.9091879,0.7699181862198934
682,0.909188,0.7679570667236642
683,0.9091880999999999,0.7679570667236642
684,0.9128639000000001,0.7679570667236642
685,0.912864,0.7756661630380184
686,0.9128641,0.7756661630380184
687,0.9159269000000001,0.7756661630380184
688,0.915927,0.7756661630380184
689,0.9159271,0.7756661630380184
690,0.9203679,0.7756661630380184
691,0.920368,0.7756661630380184
692,0.9203680999999999,0.7756661630380184
693,0.9235829000000001,0.7756661630380184
694,0.923583,0.8194997180447602
695,0.9235831,0.8194997180447602
696,0.9272589000000001,0.8194997180447602
697,0.927259,0.803200233369863
698,0.9272591,0.803200233369863
699,0.9303219,0.803200233369863
700,0.930322,0.803200233369863
701,0.9303220999999999,0.803200233369863
702,0.9343029,0.803200233369863
703,0.934303,0.7119064610464237
704,0.9343030999999999,0.7119064610464237
705,0.9385909,0.7119064610464237
706,0.938591,0.7318280262790953
707,0.9385910999999999,0.7318280262790953
708,0.9419599000000001,0.7318280262790953
709,0.94196,0.7682265880045741
710,0.9419601,0.7682265880045741
711,0.9454819000000001,0.7682265880045741
712,0.945482,0.7853070117016762
713,0.9454821,0.7853070117016762
714,0.9486979000000001,0.7853070117016762
715,0.948698,0.7778042936986361
716,0.9486981,0.7778042936986361
717,0.9523739000000001,0.7778042936986361
718,0.952374,0.7698538727849795
719,0.9523741,0.7698538727849795
720,0.9555899000000001,0.7698538727849795
721,0.95559,0.7839080518076705
722,0.9555901,0.7839080518076705
723,0.9588059000000001,0.7839080518076705
724,0.958806,0.7830393774539097
725,0.9588061,0.7830393774539097
726,0.9632469,0.7830393774539097
727,0.963247,0.43870513494331437
728,0.9632470999999999,0.43870513494331437
729,0.9667689,0.43870513494331437
730,0.966769,0.9012651941751173
731,0.9667690999999999,0.9012651941751173
732,0.9699849,0.9012651941751173
733,0.969985,0.9320697289354041
734,0.9699850999999999,0.9320697289354041
735,0.9738129000000001,0.9320697289354041
736,0.973813,0.9320697289354041
737,0.9738131,0.9320697289354041
738,0.9776419000000001,0.9320697289354041
739,0.977642,0.9110628588150143
740,0.9776421,0.9110628588150143
741,0.9808579000000001,0.9110628588150143
742,0.980858,0.978263819126112
743,0.9808581,0.978263819126112
744,0.9843799000000001,0.978263819126112
745,0.98438,0.9554713156083081
746,0.9843801,0.9554713156083081
747,0.9889739000000001,0.9554713156083081
748,0.988974,0.737592568592594
749,0.9889741,0.737592568592594
750,0.9920369,0.737592568592594
751,0.992037,0.7985022338683176
752,0.9920370999999999,0.7985022338683176
753,0.9960179,0.7985022338683176
754,0.996018,0.8100345486218626
755,0.9960180999999999,0.8100345486218626
756,0.9967829,0.8100345486218626
757,0.996783,0.8100345486218626
758,0.9967830999999999,0.8100345486218626


==> data/ijcnn_robust_252_f18_model_line.csv <==
f1,f2,f3,f4,f5,f6,f7,f8,f9,f10,f11,f12,f13,f14,f15,f16,f17,f18,f19,f20,f21,f22,out,label,prob,raw_prob
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.458511541510861,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.999988804640495,11.4
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.458611541510861,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.999988804640495,11.4
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.45871154151086097,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.999988804640495,11.4
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.45881154151086095,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.45891154151086094,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.45901154151086093,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4591115415108609,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4592115415108609,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4593115415108609,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4594115415108609,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4595115415108609,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.45961154151086087,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.45971154151086085,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.45981154151086084,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.45991154151086083,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4600115415108608,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4601115415108608,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4602115415108608,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4603115415108608,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4604115415108608,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46051154151086077,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46061154151086076,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46071154151086074,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46081154151086073,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4609115415108607,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4610115415108607,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999656886485316,10.28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4611115415108607,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999653438256669,10.27
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4612115415108607,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999653438256669,10.27
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4613115415108607,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999273656521392,9.53
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46141154151086067,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999273656521392,9.53
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46151154151086066,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999273656521392,9.53
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46161154151086065,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999273656521392,9.53
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46171154151086063,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999273656521392,9.53
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4618115415108606,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999273656521392,9.53
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4619115415108606,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999273656521392,9.53
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4620115415108606,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999273656521392,9.53
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4621115415108606,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999273656521392,9.53
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4622115415108606,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999258984497106,9.51
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46231154151086057,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999258984497106,9.51
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46241154151086056,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999258984497106,9.51
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46251154151086055,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999258984497106,9.51
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46261154151086054,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999258984497106,9.51
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4627115415108605,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999258984497106,9.51
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4628115415108605,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999258984497106,9.51
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4629115415108605,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999258984497106,9.51
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4630115415108605,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999258984497106,9.51
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4631115415108605,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999258984497106,9.51
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46321154151086047,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999258984497106,9.51
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46331154151086046,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999251537724895,9.5
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46341154151086045,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999251537724895,9.5
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46351154151086044,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999251537724895,9.5
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4636115415108604,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999251537724895,9.5
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4637115415108604,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999251537724895,9.5
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4638115415108604,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999251537724895,9.5
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4639115415108604,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999251537724895,9.5
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4640115415108604,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9999251537724895,9.5
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46411154151086037,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9997564634602684,8.32
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46421154151086036,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9997564634602684,8.32
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46431154151086035,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9997564634602684,8.32
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46441154151086034,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9997564634602684,8.32
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4645115415108603,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9997564634602684,8.32
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4646115415108603,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9997564634602684,8.32
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4647115415108603,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9997564634602684,8.32
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4648115415108603,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994130595039192,7.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4649115415108603,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994130595039192,7.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46501154151086027,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994130595039192,7.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46511154151086026,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994130595039192,7.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46521154151086025,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994130595039192,7.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46531154151086024,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994130595039192,7.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4654115415108602,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994130595039192,7.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4655115415108602,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994130595039192,7.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4656115415108602,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994130595039192,7.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4657115415108602,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994130595039192,7.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4658115415108602,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994416689472329,7.49
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46591154151086017,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994416689472329,7.49
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46601154151086016,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994416689472329,7.49
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46611154151086015,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9994416689472329,7.49
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46621154151086014,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46631154151086013,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4664115415108601,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4665115415108601,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4666115415108601,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4667115415108601,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4668115415108601,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46691154151086006,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46701154151086005,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46711154151086004,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46721154151086003,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46731154151086,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46741154151086,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46751154151086,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46761154151086,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9986549793676174,6.61
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46771154151086,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9967634321521631,5.73
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46781154151085996,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9967634321521631,5.73
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46791154151085995,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9967634321521631,5.73
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46801154151085994,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9967634321521631,5.73
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46811154151085993,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9967634321521631,5.73
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4682115415108599,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9967634321521631,5.73
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4683115415108599,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9967634321521631,5.73
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4684115415108599,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9967634321521631,5.73
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4685115415108599,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9967634321521631,5.73
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4686115415108599,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9967634321521631,5.73
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46871154151085986,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9972130037809578,5.88
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46881154151085985,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9972130037809578,5.88
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46891154151085984,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9931728675778617,4.98
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46901154151085983,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9931728675778617,4.98
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4691115415108598,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9931728675778617,4.98
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4692115415108598,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4693115415108598,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4694115415108598,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4695115415108598,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46961154151085976,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46971154151085975,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46981154151085974,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.46991154151085973,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4700115415108597,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4701115415108597,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4702115415108597,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4703115415108597,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9859363729567544,4.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4704115415108597,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9701133201963639,3.48
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47051154151085967,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9458332995187639,2.86
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47061154151085965,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9227277978633401,2.48
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47071154151085964,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.9227277978633401,2.48
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47081154151085963,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.8652969480479719,1.8599999999999999
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4709115415108596,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.8652969480479719,1.8599999999999999
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4710115415108596,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.8652969480479719,1.8599999999999999
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4711115415108596,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.8652969480479719,1.8599999999999999
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4712115415108596,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.8652969480479719,1.8599999999999999
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4713115415108596,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.8652969480479719,1.8599999999999999
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47141154151085957,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.8652969480479719,1.8599999999999999
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47151154151085956,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47161154151085954,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47171154151085953,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4718115415108595,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4719115415108595,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4720115415108595,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4721115415108595,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4722115415108595,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47231154151085947,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47241154151085946,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47251154151085945,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47261154151085943,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.7702989490466019,1.21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4727115415108594,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,1,0.5523079095743252,0.20999999999999988
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4728115415108594,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4729115415108594,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4730115415108594,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4731115415108594,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47321154151085937,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47331154151085936,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47341154151085935,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47351154151085934,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4736115415108593,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4737115415108593,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4738115415108593,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4739115415108593,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4740115415108593,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47411154151085927,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47421154151085926,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47431154151085925,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47441154151085924,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4745115415108592,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4746115415108592,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4747115415108592,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4748115415108592,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4749115415108592,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47501154151085917,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47511154151085916,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47521154151085915,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47531154151085914,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4754115415108591,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4755115415108591,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4756115415108591,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4757115415108591,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4758115415108591,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47591154151085907,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47601154151085906,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47611154151085905,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47621154151085904,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.476311541510859,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.476411541510859,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.476511541510859,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.476611541510859,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.476711541510859,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47681154151085897,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47691154151085896,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47701154151085895,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47711154151085894,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4772115415108589,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4773115415108589,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4774115415108589,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4775115415108589,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4776115415108589,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4777115415108589,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47781154151085886,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47791154151085885,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47801154151085884,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47811154151085883,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4782115415108588,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4783115415108588,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4784115415108588,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4785115415108588,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4786115415108588,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47871154151085876,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47881154151085875,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47891154151085874,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47901154151085873,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4791115415108587,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4792115415108587,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4793115415108587,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4794115415108587,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4795115415108587,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47961154151085866,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47971154151085865,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47981154151085864,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.47991154151085863,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4800115415108586,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4801115415108586,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4802115415108586,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4803115415108586,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4804115415108586,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48051154151085856,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48061154151085855,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48071154151085854,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48081154151085853,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4809115415108585,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4810115415108585,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4811115415108585,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4812115415108585,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4813115415108585,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48141154151085847,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48151154151085845,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.22270013882530884,-1.25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48161154151085844,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48171154151085843,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4818115415108584,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4819115415108584,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4820115415108584,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4821115415108584,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4822115415108584,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48231154151085837,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48241154151085835,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48251154151085834,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48261154151085833,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4827115415108583,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4828115415108583,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4829115415108583,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4830115415108583,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4831115415108583,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48321154151085827,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48331154151085826,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48341154151085824,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48351154151085823,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4836115415108582,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4837115415108582,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4838115415108582,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4839115415108582,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4840115415108582,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48411154151085817,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48421154151085816,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48431154151085815,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48441154151085813,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4845115415108581,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4846115415108581,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4847115415108581,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4848115415108581,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4849115415108581,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48501154151085807,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48511154151085806,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48521154151085805,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48531154151085804,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.485411541510858,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.485511541510858,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.485611541510858,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.485711541510858,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.485811541510858,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48591154151085797,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48601154151085796,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48611154151085795,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48621154151085794,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4863115415108579,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4864115415108579,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4865115415108579,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4866115415108579,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4867115415108579,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48681154151085787,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48691154151085786,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48701154151085785,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48711154151085784,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4872115415108578,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4873115415108578,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4874115415108578,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4875115415108578,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4876115415108578,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48771154151085777,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48781154151085776,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48791154151085775,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48801154151085774,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4881115415108577,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4882115415108577,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4883115415108577,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4884115415108577,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4885115415108577,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48861154151085767,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48871154151085766,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48881154151085765,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48891154151085764,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48901154151085763,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4891115415108576,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4892115415108576,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4893115415108576,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4894115415108576,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4895115415108576,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48961154151085756,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48971154151085755,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48981154151085754,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.48991154151085753,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4900115415108575,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4901115415108575,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4902115415108575,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4903115415108575,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4904115415108575,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49051154151085746,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49061154151085745,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49071154151085744,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49081154151085743,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4909115415108574,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4910115415108574,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4911115415108574,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4912115415108574,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4913115415108574,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49141154151085736,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49151154151085735,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49161154151085734,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49171154151085733,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4918115415108573,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4919115415108573,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4920115415108573,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4921115415108573,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4922115415108573,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49231154151085726,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49241154151085725,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49251154151085724,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49261154151085723,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4927115415108572,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4928115415108572,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4929115415108572,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4930115415108572,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4931115415108572,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49321154151085717,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49331154151085715,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49341154151085714,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49351154151085713,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4936115415108571,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4937115415108571,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4938115415108571,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4939115415108571,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4940115415108571,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49411154151085707,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49421154151085706,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49431154151085704,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49441154151085703,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.494511541510857,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.494611541510857,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.494711541510857,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.494811541510857,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.494911541510857,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49501154151085697,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49511154151085696,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49521154151085695,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49531154151085693,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4954115415108569,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4955115415108569,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4956115415108569,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4957115415108569,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4958115415108569,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49591154151085687,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49601154151085686,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49611154151085685,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49621154151085684,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4963115415108568,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4964115415108568,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4965115415108568,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4966115415108568,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4967115415108568,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49681154151085677,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49691154151085676,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49701154151085675,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49711154151085674,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4972115415108567,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4973115415108567,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4974115415108567,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4975115415108567,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4976115415108567,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49771154151085667,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49781154151085666,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49791154151085665,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49801154151085664,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4981115415108566,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4982115415108566,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4983115415108566,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4984115415108566,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4985115415108566,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49861154151085657,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49871154151085656,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49881154151085655,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49891154151085654,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4990115415108565,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4991115415108565,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4992115415108565,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4993115415108565,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4994115415108565,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49951154151085647,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49961154151085646,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49971154151085645,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.49981154151085644,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4999115415108564,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5000115415108564,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5001115415108564,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5002115415108563,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5003115415108563,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5004115415108563,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5005115415108563,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5006115415108563,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5007115415108563,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5008115415108563,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5009115415108563,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5010115415108563,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5011115415108562,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5012115415108562,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5013115415108562,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5014115415108562,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5015115415108562,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5016115415108562,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5017115415108562,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5018115415108562,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5019115415108562,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5020115415108561,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5021115415108561,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5022115415108561,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5023115415108561,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5024115415108561,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5025115415108561,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5026115415108561,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5027115415108561,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.502811541510856,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.502911541510856,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.503011541510856,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.503111541510856,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.503211541510856,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.503311541510856,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.503411541510856,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.503511541510856,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.503611541510856,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.503711541510856,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5038115415108559,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5039115415108559,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5040115415108559,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5041115415108559,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5042115415108559,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5043115415108559,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5044115415108559,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5045115415108559,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5046115415108559,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5047115415108558,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5048115415108558,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5049115415108558,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5050115415108558,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5051115415108558,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.06297335605699649,-2.7
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5052115415108558,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5053115415108558,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5054115415108558,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5055115415108558,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5056115415108557,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5057115415108557,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5058115415108557,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5059115415108557,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5060115415108557,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5061115415108557,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5062115415108557,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5063115415108557,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5064115415108557,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5065115415108556,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5066115415108556,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5067115415108556,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5068115415108556,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5069115415108556,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5070115415108556,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5071115415108556,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5072115415108556,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5073115415108556,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5074115415108555,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5075115415108555,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5076115415108555,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5077115415108555,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5078115415108555,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5079115415108555,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5080115415108555,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5081115415108555,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5082115415108555,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5083115415108554,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5084115415108554,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5085115415108554,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5086115415108554,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5087115415108554,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5088115415108554,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5089115415108554,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5090115415108554,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5091115415108554,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5092115415108553,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5093115415108553,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5094115415108553,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5095115415108553,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5096115415108553,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5097115415108553,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5098115415108553,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5099115415108553,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5100115415108553,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5101115415108552,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5102115415108552,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5103115415108552,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5104115415108552,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5105115415108552,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5106115415108552,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5107115415108552,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5108115415108552,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5109115415108552,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5110115415108551,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5111115415108551,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5112115415108551,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5113115415108551,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5114115415108551,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5115115415108551,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5116115415108551,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5117115415108551,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5118115415108551,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.511911541510855,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.512011541510855,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.512111541510855,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.512211541510855,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.512311541510855,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.512411541510855,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.512511541510855,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.512611541510855,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.512711541510855,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.512811541510855,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5129115415108549,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5130115415108549,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5131115415108549,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5132115415108549,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5133115415108549,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5134115415108549,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5135115415108549,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5136115415108549,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5137115415108549,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5138115415108548,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5139115415108548,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5140115415108548,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5141115415108548,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5142115415108548,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5143115415108548,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5144115415108548,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5145115415108548,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5146115415108548,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5147115415108547,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5148115415108547,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5149115415108547,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5150115415108547,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5151115415108547,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5152115415108547,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5153115415108547,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5154115415108547,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5155115415108547,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5156115415108546,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5157115415108546,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5158115415108546,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5159115415108546,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5160115415108546,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5161115415108546,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5162115415108546,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5163115415108546,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5164115415108546,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5165115415108545,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5166115415108545,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5167115415108545,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5168115415108545,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5169115415108545,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5170115415108545,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5171115415108545,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5172115415108545,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5173115415108545,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5174115415108544,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5175115415108544,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5176115415108544,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5177115415108544,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5178115415108544,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5179115415108544,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5180115415108544,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5181115415108544,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5182115415108544,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5183115415108543,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5184115415108543,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5185115415108543,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5186115415108543,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5187115415108543,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5188115415108543,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5189115415108543,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5190115415108543,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5191115415108543,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5192115415108542,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5193115415108542,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5194115415108542,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5195115415108542,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5196115415108542,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5197115415108542,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5198115415108542,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5199115415108542,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5200115415108542,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5201115415108541,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5202115415108541,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5203115415108541,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5204115415108541,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5205115415108541,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5206115415108541,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5207115415108541,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5208115415108541,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5209115415108541,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.521011541510854,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.521111541510854,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.521211541510854,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.521311541510854,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.521411541510854,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.521511541510854,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.521611541510854,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.521711541510854,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.521811541510854,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.521911541510854,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5220115415108539,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5221115415108539,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5222115415108539,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5223115415108539,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5224115415108539,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5225115415108539,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5226115415108539,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5227115415108539,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5228115415108538,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5229115415108538,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5230115415108538,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5231115415108538,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5232115415108538,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5233115415108538,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5234115415108538,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5235115415108538,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5236115415108538,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5237115415108538,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5238115415108537,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5239115415108537,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5240115415108537,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5241115415108537,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5242115415108537,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5243115415108537,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5244115415108537,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5245115415108537,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5246115415108537,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5247115415108536,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5248115415108536,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5249115415108536,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5250115415108536,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5251115415108536,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5252115415108536,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5253115415108536,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5254115415108536,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5255115415108536,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5256115415108535,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5257115415108535,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5258115415108535,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5259115415108535,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5260115415108535,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5261115415108535,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5262115415108535,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5263115415108535,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5264115415108535,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5265115415108534,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5266115415108534,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5267115415108534,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5268115415108534,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5269115415108534,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5270115415108534,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5271115415108534,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5272115415108534,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5273115415108534,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5274115415108533,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5275115415108533,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5276115415108533,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5277115415108533,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5278115415108533,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.5279115415108533,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0,0,0.03106848415966741,-3.44


==> data/ijcnn_robust_252_f18_reference.csv <==
f1,f2,f3,f4,f5,f6,f7,f8,f9,f10,f11,f12,f13,f14,f15,f16,f17,f18,f19,f20,f21,f22,out
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672026965531109,0.1642662012444984,0.5022607631157674,0.5000216431806513,0.5095229994866388,0.497667852358575,0.4934235107213482,0.4744606671263627,0.4838416569715342,0.5097853755889222,0.5021195128841474,0.5000360719677523,1.0


==> data/ijcnn_robust_252_f18_traindt.csv <==
f1,f2,f3,f4,f5,f6,f7,f8,f9,f10,f11,f12,f13,f14,f15,f16,f17,f18,f19,f20,f21,f22,out
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05492189732355468,0.1926354530277736,0.502619584268673,0.4948223436602947,0.5010783619833354,0.4921374501447434,0.4870915514135654,0.458511541510861,0.4852720054191486,0.5001142911820365,0.4999100099330807,0.4943165767019133,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05098038437523145,0.1974212070622756,0.5128526319626491,0.5001818786584569,0.5037583193348784,0.5041646036032478,0.495016752581234,0.4640316916917524,0.4926253709717104,0.5086682837033684,0.5086071512106511,0.4951481304848375,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06593154374490695,0.1908218242525421,0.5130793158021038,0.4993723477611078,0.503171675227747,0.4957100937719279,0.4912534970823473,0.4640658651348863,0.4908229116988605,0.5075891623101855,0.5046316406594107,0.5026043960717247,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1022961181488184,0.1591718520766935,0.5122002989037159,0.5017363906161243,0.5080888539897874,0.5014364237263936,0.4952396393714516,0.4640875083155377,0.4749717499536759,0.5016820928120338,0.4838188746761116,0.4683785536583809,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08274399149125311,0.1657724996205798,0.5037704698924371,0.4935560277397228,0.4992485639559784,0.4977422745236221,0.4869354926899208,0.4642993836629677,0.4893238366600546,0.5081647949745293,0.4968336406411848,0.4605832115746211,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06498965509942745,0.1741855112055446,0.5085722183576699,0.5044592546240465,0.5072576799117868,0.4993176702520936,0.4921830147355886,0.466623177796071,0.4981983001369975,0.5161909976519047,0.5078705236586543,0.5052923272266655,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07545030743668707,0.1731825770223099,0.5061060348781754,0.4975869752098249,0.5060942640255404,0.4997634438325288,0.4890572838036105,0.4666827914690935,0.4886373301579875,0.5044000206559478,0.5035445454628299,0.5019452283241647,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07086389179921893,0.1703647493296909,0.4714879572786396,0.4989466985416293,0.5148354510742611,0.5113376093170474,0.5055547033289489,0.4675416840065248,0.4929997600264882,0.5141485648672702,0.5102850672685242,0.5146611665142784,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07119924119757437,0.1815968533414277,0.5191990200575328,0.5102653226124914,0.5087556158358216,0.498553324240666,0.493492996722387,0.4675952224007678,0.4916909171544608,0.4987226726366406,0.4639705591990352,0.4959352587916877,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0800572276724767,0.1739932716143067,0.5120100667369373,0.500268071676139,0.5065909180657526,0.5039755105512403,0.4960336023669286,0.4676149670568007,0.4938499193506741,0.5128670607497501,0.5121080306072544,0.5048579447939416,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09601641955318496,0.162452572469267,0.5081264447772347,0.5034450627728179,0.5106150308472279,0.5052505596850575,0.499003274575262,0.4681355425072067,0.4873334234499685,0.5036607351694851,0.5033922837884223,0.5066949572148491,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08968975881300861,0.1617961754439217,0.5107608375379324,0.5023272114774165,0.5088368726894955,0.5037473078920908,0.5045268421004668,0.4683971591996427,0.4869449853130134,0.504576203740549,0.5049300887294464,0.508256683566067,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07540202241483313,0.1730282794556585,0.5095355297491213,0.5031264903418254,0.5091508886614033,0.4980342676099549,0.497529260061421,0.4687316792374309,0.4929029352709421,0.5154684191820852,0.5099049826398908,0.4674680212513251,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08047922553470699,0.168396822987808,0.5068813923323906,0.4965944265392477,0.5071190876146329,0.4946195812310337,0.4907382375008733,0.4690020291431122,0.4881589019541133,0.5040282895356359,0.5088247221319367,0.506222983994678,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09245721814776015,0.1629546719279608,0.5104768182549976,0.5004404577115031,0.5110103036728098,0.5019110548810308,0.4943921379817315,0.4693802152471271,0.480579991676868,0.5124805211374136,0.510480235599311,0.5095951434221437,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09108142574425082,0.1699018566297364,0.5163903427368522,0.506355121308129,0.5153199545569147,0.5054396527370649,0.4990051730998805,0.4707000695619419,0.4980088273800663,0.5169355990072994,0.5072690710594981,0.5045260826906194,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09130102337788787,0.1588253149188041,0.5066645808209523,0.4991281974951625,0.5092264499412216,0.5027160293192953,0.4972160034993605,0.4708838467450174,0.4909952977342247,0.5165836125430205,0.5080706281534493,0.5053063763088428,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08480238858727285,0.1768110993069257,0.5122652284456702,0.5007753574542151,0.5096148880781766,0.5047113786933897,0.5014174384802081,0.4712229232418902,0.4948071554633462,0.5111264933794649,0.5163846471629966,0.5116945319453345,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09137708882327417,0.163611068953306,0.5068198801347497,0.4996172574369006,0.5126616403860231,0.5063106958320549,0.4992808388744938,0.4713546808504174,0.4913582956412912,0.5099516863455071,0.5095537555854593,0.5068130454461228,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0875096570043708,0.1634567713866545,0.52030927725446,0.5120742368690443,0.5145791502507571,0.5092420178430936,0.4977954332129415,0.4713975875067966,0.4916966127283165,0.5102683602518809,0.5109404379668471,0.5089280018711858,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09254585092760154,0.1588253149188041,0.5134912956443288,0.502480991971519,0.5110881431821702,0.5001598557728817,0.495525557179005,0.4719587913840396,0.492939766648542,0.5095913463729066,0.5131867722955137,0.4997395224223351,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1045966017927633,0.1506032781909243,0.5061303359932928,0.5027141307946768,0.5145969963821714,0.5020226881286014,0.5022638007551571,0.4728150259870049,0.484475004784282,0.5150211267819551,0.5069170845952193,0.5082771876319474,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0801736408758506,0.153381899124804,0.5173426426855161,0.5176615948214323,0.519035367235414,0.5020025637676448,0.4937610683985261,0.4728389473971986,0.4875809910602272,0.5054312992287433,0.4769352041141787,0.5025238986278983,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09583518536156882,0.159017554510042,0.5034097502149129,0.4965932874244766,0.5061204636652764,0.4943872018177233,0.4846033450484958,0.4729513400546167,0.489824287749504,0.5142579198852987,0.5148411466481168,0.5059439008757514,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1127012096390133,0.1588253149188041,0.5102865860882191,0.5025907266944711,0.5112050922986727,0.5029795445363499,0.493712845873215,0.4737327727876112,0.4873793677457374,0.511315966136396,0.4999141866872415,0.5104191031065938,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.079844244425395,0.153073303991501,0.50942997178033,0.5055998882148703,0.5108242482601919,0.5062290592734573,0.4900961564748801,0.4746926668347493,0.4881000476909383,0.5121611892965737,0.505949596449607,0.5080144318247403,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0806313564254797,0.1527267668336116,0.5093768130910107,0.5027255219423881,0.511345962825369,0.5153450150818795,0.5012427742153017,0.4747181070646379,0.4879815797547409,0.5072884360106074,0.5015503352035066,0.5075656206049154,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1129895968928258,0.1585154550513482,0.5079593746108024,0.5030672563737267,0.5172010127489725,0.5004271680391733,0.4971890444497771,0.4747735439834995,0.4933692129172577,0.5178017059382811,0.4980031318062107,0.5116493470594131,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0757009926871342,0.1538839985834978,0.5060357894672891,0.5055110372627223,0.5167465059552919,0.4996149792073583,0.4893018137744795,0.4747822771967448,0.4864749106174609,0.5154775321002542,0.5055045822790193,0.5013771897582949,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07843934872104225,0.1527267668336116,0.5122861122164742,0.4996108024531975,0.5091907576783928,0.4939251009255686,0.5002604775776648,0.4747986045084643,0.487808814014453,0.5043711630817458,0.5059511152693018,0.51088955750707,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08555246002264771,0.1477867152324581,0.5025683241039722,0.4978827653453947,0.513848218272616,0.5103826514339176,0.5029032238466842,0.474884038116299,0.4823570107198293,0.4769219144418489,0.4938791566297998,0.5078519181173925,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08355689959890361,0.1489439469823443,0.5115392326315373,0.4988548099500915,0.5082897178944298,0.4998648250471593,0.4998553324240665,0.4751327448413288,0.4888021220948776,0.5066300276728948,0.5062993046843436,0.5003785658089385,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0811657988591506,0.1519160722416148,0.5067746952488281,0.4990180830672867,0.5121843512969201,0.5069888488258004,0.4947034960191735,0.4751802079567926,0.48578802441047,0.5102968381211592,0.5048188351867996,0.5018905508151504,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07910740176313086,0.1535754034501948,0.5117860408319486,0.5061159072061918,0.51648223132839,0.511363049546936,0.5001306184937561,0.475216279924545,0.4942231692906808,0.5136390008596519,0.5101449561516753,0.5123358535614803,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08546581155877275,0.1484418475236505,0.5047558041694638,0.5006519533540095,0.5069413857103368,0.5009936877853481,0.496461909520873,0.4753586692709361,0.4864414965841744,0.5090851997096016,0.5041665021278663,0.5109514494096347,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08535535130329874,0.1504110385996864,0.509118613742888,0.5065840833771259,0.5218945453109479,0.5034313933955643,0.4980972986272907,0.4756259815372277,0.4925585429051375,0.5031750925720603,0.4758705115080967,0.4988119032937123,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09401755193616324,0.165270400161886,0.5096015984058467,0.5020857191459372,0.5121228390992791,0.5042625674735649,0.4900335051624681,0.4757376147847984,0.4923572992955714,0.5124155915954592,0.5110262512796055,0.507517777784528,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09329658380163192,0.1524181717003086,0.5166337335929502,0.5041292910453428,0.5134035838069518,0.5049031296798631,0.508261999434999,0.4758120369498455,0.4954963198998793,0.5100242099859357,0.5032890040491732,0.504816936662181,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07663362119143624,0.153381899124804,0.4981553934806183,0.4650861322648942,0.4951686345507179,0.5100701542817045,0.4996939578314899,0.4759092414103152,0.4830051670246018,0.5122534575930352,0.5086599301950467,0.5115726466648237,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1027988115270237,0.1532276015581525,0.4784969304653967,0.483796092380689,0.5111173804612958,0.5025732602679804,0.5087381494093309,0.4759187340334079,0.4813963572628438,0.5078990015279325,0.509152787186022,0.5096657685379538,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09208350530738374,0.1515682703495725,0.5137362053201215,0.5070727636139403,0.5049008514503208,0.5030156165041022,0.5019057390120989,0.4761689595781325,0.4918496338125715,0.5111477568551926,0.5086675242935209,0.505529642803984,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07915039527574053,0.1527267668336116,0.5053967460806857,0.498240827088453,0.5039215924520736,0.5090354583645956,0.4920470803729005,0.4762338891200869,0.49034486319991,0.5123240827088452,0.5080823990060843,0.5028587983706102,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07552306568879574,0.1553890322254262,0.5065411767207467,0.4704794610012666,0.5038152750734348,0.5099475095913463,0.5114667089911088,0.4764541179758385,0.4944904815569724,0.5100048450348265,0.4769010306710448,0.503307609590435,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08373085796530888,0.1479410127991097,0.50386083966428,0.5034032952312099,0.5079498819877096,0.5038665352381356,0.4981572920052368,0.4765319574851991,0.4845444907853208,0.507555748276899,0.5046012642655139,0.5006306898782817,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08603663311849807,0.1456252845651844,0.5090343192498245,0.4933798446551215,0.5110558682636549,0.4946017350996193,0.4985582604046742,0.4765577774200113,0.4887823774388447,0.5045386129531018,0.5008171249958232,0.5015503352035066,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07936800859341098,0.1551967926341883,0.5104392274675503,0.5080432893989422,0.515667384562109,0.5091220310872014,0.5010787416882592,0.4765630932889432,0.4935985546911783,0.514028578111378,0.5174109895717839,0.5153670379674546,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08257929326602537,0.1485961450903021,0.508332624550809,0.4975117936349304,0.5100724325112468,0.4993138732028565,0.4905134521860371,0.4765919508631452,0.4852526404680394,0.5085566504557977,0.50867663721169,0.5017371500259717,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0827181953836873,0.1506032781909243,0.5088307974107161,0.4919430412238041,0.5121665051655057,0.4931284799956257,0.4987557069650033,0.4766899147334622,0.4897669523060239,0.5053986446053043,0.5094664234530061,0.5045070974444339,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07874096474796544,0.156508321950726,0.5101407793975146,0.5032483756223363,0.5152432541623253,0.5095017360109111,0.5027422289590313,0.4767502878163321,0.4944764324747951,0.5080626543500514,0.5112677436110848,0.5087191641631454,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08502463197553206,0.1458175241564224,0.5073153950601907,0.4965158276200398,0.5096524788656238,0.5028531027967545,0.4947084321831817,0.4770791122802647,0.4809839977156951,0.4806183418741627,0.499780150849172,0.5122819354623135,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0786847424622451,0.1543860980421916,0.5171653204861437,0.5062518415688799,0.5156654860374905,0.514049461882182,0.4949639735968384,0.4771634067733282,0.4884763352703346,0.4775579201890626,0.5002593384628936,0.5067078671822552,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08319244689970473,0.1477867152324581,0.5181741964684403,0.4996290282895355,0.5099600398538288,0.4979856653797201,0.5001199867558922,0.4772575735944082,0.4931846763243348,0.5051290541094704,0.5079308967415241,0.5050933618466417,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0798078652993407,0.1514139727829211,0.511440129646449,0.499335516383508,0.5061648891413504,0.4990158048377444,0.5029343596504284,0.477308833759109,0.490506997202334,0.5168600377274811,0.5094068097799836,0.5067906428556239,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07756228106380497,0.1525724692669601,0.5056393775269362,0.5011611376567041,0.5096627308985641,0.4991247801508491,0.5041023319957594,0.477382116809385,0.4845805627530733,0.5089477465272186,0.501460724841511,0.5081545429415891,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08094421690954695,0.1525724692669601,0.4760998532820174,0.4942417748319425,0.5140213637178275,0.5067481159041685,0.5006268928290446,0.4777147383225547,0.4952802677982885,0.5148620304189208,0.5049194569915826,0.5062442474704058,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08138341217682105,0.1489439469823443,0.5017880304857488,0.4951481304848375,0.5091854418094609,0.5013566856924146,0.4936771536103862,0.4778624435378778,0.4870213060026791,0.4793683532653104,0.4949567592032879,0.5042906656379194,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09454868717655651,0.1497546415743411,0.505843658775892,0.4973454828783455,0.5095719814217974,0.5063858774069494,0.5052087921434494,0.4778943387514694,0.4947467823804764,0.5150484655364622,0.5042337098993629,0.5029218293879459,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07671696246203341,0.153073303991501,0.4823353675391779,0.4996039677645707,0.5138668238138777,0.5055079996233326,0.5040647412083121,0.4779250948502899,0.4903376488063595,0.5113854521374349,0.5097994246710995,0.5068316509873846,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07842545850927601,0.1525724692669601,0.5071171890900142,0.5067325480022964,0.5077064911316117,0.501313019626188,0.5007594098474193,0.4779573697688052,0.4963240766335664,0.5175051563928639,0.5084172987487963,0.5095435035525192,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08008765385063121,0.1492525421156473,0.4773464245465563,0.4923557804758765,0.5100743310358653,0.4966654313599815,0.4952597637324082,0.4782026591495216,0.487976263885809,0.5062810788480056,0.5073271659128258,0.4785664164664356,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08148395085246218,0.1496003440076896,0.5054518032946236,0.4911840110813084,0.5106678098316235,0.5050200787963657,0.5074661379149035,0.4782497425600616,0.4930726633718404,0.5113660871863257,0.5049748939104443,0.5072922330598445,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07444095204834328,0.1550424950675368,0.510786277767821,0.5005004510894493,0.5025155451195766,0.4916290252518962,0.4992007211355911,0.4784528846942463,0.4944342852282633,0.5112320513482561,0.5075356239159423,0.5013794679878372,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08302113428792163,0.1461261192897253,0.5068069701673434,0.4986345810943399,0.5086922051135621,0.4999343110481981,0.4996005504202573,0.4785288256789882,0.4922350343101368,0.5018297980273569,0.4773627518582758,0.4988305088349741,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08180474860039577,0.1504110385996864,0.5065992715740743,0.5022767107225632,0.5128913618648675,0.501331245462526,0.498979732869992,0.4787885438468057,0.4941244460105162,0.5029396755193604,0.4754497984526264,0.4971533521869484,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09059262257781164,0.1522246673749178,0.5046016439704376,0.4678667114212203,0.5052061342089834,0.5086132264894304,0.503575681266574,0.4789199217504093,0.4953045689134059,0.5129752766530074,0.5056268472644537,0.5093164400081408,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09088828565683504,0.153381899124804,0.5038684337627543,0.4708424589083331,0.509630076275125,0.5021487501632731,0.5060468009100767,0.4791116727368827,0.4919756958472431,0.4793854399868773,0.501112915131393,0.5084510924870064,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07917817569927299,0.1510661708908788,0.5017238603536419,0.4666379862880957,0.4947919672663978,0.5019497847832491,0.5042956018019276,0.479288994936255,0.4934675564924985,0.5031769910966789,0.5053166283417829,0.4758913952789008,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09180239387878208,0.1497546415743411,0.5099046029349671,0.4998936826213612,0.5078336922810545,0.5033649450339152,0.5100287664450202,0.4795373219563612,0.4900517309988061,0.4779964793759473,0.5029613187000118,0.5117871799467197,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07292295033389423,0.1580146203268074,0.5063031017335807,0.506255638618117,0.5094432614526598,0.505711521462441,0.5079115317904149,0.4795752924487321,0.4952969748149317,0.510957524688414,0.5202181480727696,0.5170331831726928,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07667661470404585,0.1553890322254262,0.5155439804619034,0.5089257236416436,0.4962401618454266,0.5066023092134639,0.5036444078577655,0.4807311142365044,0.5019494050783254,0.5082342809755682,0.50681684249536,0.5042993988511647,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09286929443015735,0.1496003440076896,0.5103906252373155,0.4990154251328207,0.5040085448796031,0.4997444585863433,0.4975964678329176,0.4811499287673562,0.4955715014747739,0.511677065518844,0.5087013180317311,0.4741474105643022,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07702651575282299,0.1555433297920777,0.5012553044777841,0.5081834005157911,0.5150006227160748,0.5073017256829372,0.4971260134324413,0.4827078580693371,0.505125636765157,0.51617618915988,0.5158560979091927,0.5138315112559727,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05425913579071018,0.1628003743613092,0.4948743632348429,0.4877514785709728,0.4936669015774461,0.4827560805946482,0.4553922655625859,0.4866977974076785,0.4970652606446477,0.4951758489442684,0.4905491444488658,0.4864122593050488,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07739030701336636,0.1497546415743411,0.5070192252196972,0.4994733492708146,0.509486168109039,0.4959227285292053,0.4704779421815718,0.4875521334860253,0.4937204399716891,0.4808184463689577,0.4993901938925221,0.5077049723119169,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0741843138499963,0.1731825770223099,0.5153085634092034,0.512690497960225,0.5108105788829385,0.4952088832726311,0.4602179354380123,0.4878961461469062,0.5044357129187765,0.5124433100548901,0.5080110144804268,0.499153637725051,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08332142743753373,0.1517617746749633,0.508718404753298,0.5001780816092197,0.5194135533394287,0.5026473027281039,0.4970356436605984,0.4904249809388128,0.4937929636121177,0.5010445682451252,0.5059830104828934,0.5045587373140584,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08029005407922446,0.1527267668336116,0.5038429935328657,0.4968754081827929,0.5049316075491413,0.5038847610744738,0.5001059376737149,0.4905996452037192,0.4963092681415417,0.4974191456335452,0.5023716369534906,0.5032457176878703,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08029005407922446,0.1502567410330349,0.5182410245350133,0.5079187461839655,0.5017128489108543,0.4937174023322994,0.4694994425931719,0.4906341983517768,0.5022463343286664,0.5060027551389263,0.5041752353411116,0.5061557762231813,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07919934173624998,0.1546946931754945,0.5147777359258572,0.4989056904098686,0.5059568108431575,0.5009522999486639,0.4987306464400384,0.4907272260580857,0.5034583524451477,0.5101745731357247,0.5082498488774403,0.5071965474190696,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05702857944142825,0.1765012394394698,0.5157007985953954,0.4960252488586069,0.4707627208743541,0.4959899363007019,0.4969710938235677,0.4910309899970534,0.4891510709197667,0.5041763744558828,0.4953994951443333,0.4874260714513536,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07061122223280519,0.1802840592907371,0.5154509527555945,0.5048268089901975,0.5048727532859664,0.4920003766672842,0.4982772787611291,0.4914870156104287,0.4920675844387808,0.4964341910614423,0.5022379808203448,0.5014835071369337,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1072516165560742,0.1585154550513482,0.5045367144284832,0.5029658751590963,0.5090115369544019,0.4967447896890368,0.4647466760630978,0.4916631986950301,0.4929340710746863,0.5033235571972308,0.5030463726029227,0.4681484524746128,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07989319088590452,0.1528810644002631,0.5065540866881528,0.4943055652591257,0.5088645911489262,0.4943268287348535,0.4971962588433276,0.4923147723441159,0.4969046454619185,0.4935943779370175,0.5022808874767241,0.5024278332821996,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08227370860716893,0.1519160722416148,0.4773574359893439,0.4944775715895662,0.5113060938083795,0.50334292214834,0.4977035446214038,0.4925938554630425,0.470386053590034,0.4989106265738768,0.5068255757086052,0.5101229332661001,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08090585346752599,0.1485961450903021,0.5089743258718784,0.5011220280495621,0.5080334170709258,0.4902723395594815,0.4726399820171747,0.4931478449467349,0.4911638867203518,0.503080166341133,0.499777492914706,0.5015465381542695,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06926321025282828,0.18059265442404,0.5047614997433194,0.4951853415673611,0.507440697685015,0.5063744862592381,0.4986554648651439,0.4933187121624042,0.4953391220614635,0.5134738292178381,0.5228749434239663,0.5178746092836334,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08018951540358343,0.1528810644002631,0.5141797006710145,0.5025812340713783,0.5181320492219086,0.5057008897245772,0.4682388222464557,0.493575392690832,0.5008896486362517,0.5043700239669747,0.502789692074495,0.5050584289936604,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08470118847297625,0.1528810644002631,0.5118965349647481,0.5023287302971114,0.5136279894168643,0.5087700446229225,0.5091170949231932,0.4938951042365956,0.4983539791557184,0.5041160013730129,0.5073222297488175,0.5020204098990592,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07309426294567739,0.1532276015581525,0.5017329732718109,0.4714940325574189,0.501791827534986,0.4970907008745363,0.4755044759616406,0.4943682165715378,0.5016395658605783,0.5131085530812295,0.5045287406250853,0.5092146790885866,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09834203786604012,0.1647683007031922,0.5074581641115056,0.4932423914727386,0.5071407307952843,0.5025470606282445,0.5033398845089503,0.4950292828437164,0.460765090233078,0.49511357733678,0.5032563494257342,0.5039177954028364,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08138539649278764,0.1502567410330349,0.511292424431126,0.4992200860867002,0.5095757784710345,0.4948014598894906,0.4711640689787152,0.4951781271738106,0.5070708650893218,0.5083109813701575,0.4995341020586082,0.5073753884381369,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08115257008603988,0.1504110385996864,0.5111830694130977,0.5040123419288401,0.5066774907883584,0.4831798312895082,0.4699171180092526,0.4951948341904538,0.5055228081153573,0.5035984635619967,0.4759593624602448,0.5001735251501352,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07816485167899584,0.154540395608843,0.5046365768234189,0.5006838485676011,0.5040639817984647,0.4946947628059282,0.4941415327320832,0.4954720187847619,0.5051677840116887,0.5045659517076089,0.5012655565107244,0.5064959918348252,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09256238689398993,0.1660810947538828,0.5095602105691625,0.5021479907534256,0.5112199007906975,0.5055740682800581,0.5077118070005436,0.4955836520323326,0.4590511022074525,0.4980745163318681,0.5089553406256929,0.5073579220116462,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07993420008254759,0.1467825163150706,0.5037898348435463,0.4999696236061031,0.5097094346041803,0.493816125612464,0.4967520040825872,0.4957097140670041,0.4960753699085366,0.5027004614174232,0.503613651758945,0.4972399249095542,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08332010456022271,0.1519160722416148,0.5075124619155961,0.4966939092292597,0.5092423975480174,0.4976458294729998,0.5028990470925234,0.4958543816429375,0.5014170587752844,0.5011789837881185,0.5022474734434376,0.4946495779200067,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08170685567937686,0.1496003440076896,0.503628080546046,0.5024001148227688,0.5087624505244484,0.4957423686904432,0.471756788364626,0.4958653930857251,0.4988286103103555,0.5092515104661864,0.5068263351184527,0.5108755084248928,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07988922225397127,0.1537297010168463,0.5090066007903937,0.4988194973921865,0.5023875845602864,0.5016790551726441,0.5020587600963539,0.4958824798072921,0.4952248308794269,0.5052425858816596,0.506950118923582,0.5068251960036816,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0764523869998201,0.1647683007031922,0.5151566814397195,0.5081237868427687,0.5050253946652976,0.48279822784118,0.4663228312014167,0.4959451311197042,0.5013825056272269,0.5132042387220043,0.5011478479843743,0.5014109834965051,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07843670296642008,0.1476311529316537,0.5039774090758589,0.4925980322172033,0.4991164266425275,0.4908791080275695,0.4722367353881951,0.4960617005312831,0.4972437219587913,0.5015765348432425,0.4739222455445423,0.4941654541422769,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07226878750357174,0.1814425557747761,0.5099904162477255,0.5012336612971326,0.5096760205708939,0.5036918709732292,0.4966430287694826,0.4960617005312831,0.4541965747578241,0.4937762565954745,0.5060168042211036,0.5022641804600808,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08122797409277072,0.1517617746749633,0.5076453586388945,0.4998788741293365,0.4992819779892649,0.4988225350315762,0.4956554162629137,0.4962602862063832,0.4877252789312369,0.5030327032256692,0.5034146863789212,0.5044922889524093,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.103449005725413,0.1647683007031922,0.5073564031919514,0.4989106265738768,0.507571316178771,0.5056158358216661,0.5086223394075995,0.4963852091262837,0.45892086341862,0.4946089494931698,0.5063277825536219,0.5059416226462091,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07796377432771373,0.1543860980421916,0.5081568211711314,0.5015913433352672,0.5089409118385919,0.5013377004462292,0.4709571297952934,0.4964577327667122,0.4983391706636938,0.5102091262837822,0.5105121308129026,0.5073256470931309,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0758974399678276,0.1707125512217332,0.5158226838759062,0.4968670546744713,0.5049616042381144,0.4954036718984942,0.4615096915884727,0.4965374708006913,0.4950930732708996,0.5020112969808901,0.5041653630130952,0.5053591552932385,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0801822395783725,0.1524181717003086,0.5070993429585999,0.464416712484394,0.4924009653617979,0.5015074285471274,0.4756062368811948,0.4965792383422993,0.4988130424084835,0.5081116362852099,0.5102117842182482,0.5074144980452789,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08531831073858887,0.1507575757575758,0.511975133883956,0.5015412222853375,0.5105527592397395,0.5025436432839311,0.5004108407274538,0.4966506228679567,0.4978808668207761,0.5045382332481781,0.5039493109115044,0.4730736050400512,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08562984834534504,0.1484418475236505,0.5120165217206404,0.496803264247288,0.5095408456180532,0.4988996151310893,0.4990120077885073,0.4967930122143479,0.4919320297810165,0.5026700850235264,0.5056427948712495,0.5057605033975996,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08990340349874593,0.1456252845651844,0.5094208588621609,0.4995705537312843,0.5086075309155748,0.502716409024219,0.499921401080792,0.4969061642816134,0.4955771970486295,0.4960806857774686,0.5002490864299535,0.4992451466116651,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08474682774020809,0.1472846157737643,0.4998682423914727,0.4699672390591823,0.502198491508279,0.4946586908381758,0.5012591015270212,0.4969335030361205,0.469341105639985,0.4987963353918402,0.5065351014419673,0.4988897428030728,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08417799049644942,0.1489439469823443,0.5014197167097504,0.465869843227431,0.5015564104822859,0.5052410670619647,0.4986417954878904,0.4970679185791137,0.5006227160748838,0.4980448993478188,0.5014447772347153,0.5093870651239508,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07540863680138854,0.1575125208681135,0.517805882692442,0.5066896413459172,0.5140604733249696,0.4993742462857264,0.4718031123653186,0.4971024717271713,0.5077736989031083,0.5033372265744843,0.4764047563357563,0.5041046102253016,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08123326560201499,0.1487896494156928,0.5055649553618891,0.5003280650540851,0.5086682837033684,0.5004879208269669,0.4987864630638237,0.49713816399,0.50113000185296,0.5006249943044261,0.5006728371248135,0.5011189904101724,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07726198791419286,0.1504110385996864,0.5070461842692806,0.4899340224724561,0.5075454962439588,0.4749345388711524,0.4953900025212406,0.4971780330069895,0.5013563059874909,0.5027293189916251,0.5058573281531455,0.5028177902388495,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08601215988824334,0.1496003440076896,0.5121330911322193,0.4993639942527862,0.5071566784020801,0.5035753015616503,0.4963096478464655,0.4972520754671129,0.4675249769898815,0.4949233451700014,0.5069580927269799,0.5040032290106712,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06590574763734114,0.1900111296605453,0.5092367019741617,0.5020933132444114,0.5116459297150997,0.5073199515192752,0.4992572971692238,0.4973800360264031,0.4546222239773027,0.4961357429914064,0.498729887030191,0.462356813273269,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08045276798848572,0.1527267668336116,0.5023180985592476,0.4976989881623192,0.5096741220462753,0.4986045844053668,0.4911802140320713,0.4974081341907576,0.4997995158002812,0.5013092225769509,0.4967489664431976,0.5025216203983559,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07608991861658781,0.1801297617240856,0.5162798486040527,0.5094318703049485,0.5151487076363216,0.4964231796186547,0.4623887084868606,0.4974996430773717,0.5058918813012031,0.5083014887470648,0.5092363222692381,0.5108143759321755,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07971394101025497,0.1723718824303132,0.5116911146010211,0.5078090114610133,0.5148050746803643,0.4927301695306542,0.4591240055528047,0.4975691290784105,0.5027312175162437,0.5099919350674204,0.5098689106721384,0.5068722794142215,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08443859732672954,0.1479410127991097,0.4754441028787708,0.4873091223348511,0.5099809236246328,0.5049600854184195,0.4977616394747313,0.4977183531134284,0.4890257682949425,0.5032719173276063,0.504748969480837,0.5081108768753625,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0841918807082156,0.1456252845651844,0.5096843740792155,0.5002726281352234,0.5023059480016888,0.4997790117344009,0.4738250410840726,0.497809102590195,0.4995633393377338,0.505899855104601,0.5019953493740943,0.4984295404355367,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07958099184049278,0.15423180047554,0.5071509828282245,0.4935051472799457,0.5124448288745849,0.5017625902558603,0.5023970771833792,0.4979780712812458,0.5025117480703395,0.5001845365929228,0.502654896826578,0.4941863379130809,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0769762464150025,0.154540395608843,0.5108876589824515,0.5039348821244034,0.5107881762924396,0.4997019316348878,0.5058455573005105,0.498049835511827,0.4978607424598195,0.5006105655173251,0.5012849214618335,0.4989740372961364,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08497237832174492,0.1492525421156473,0.5121767571984459,0.5001617542975002,0.5104768182549976,0.4968761675926403,0.5021183737693763,0.4981379270541276,0.4888359158330877,0.4996347238633912,0.4991730026761602,0.4751213536936175,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1034582658665905,0.1619504730105732,0.5156620686931771,0.4947839934629999,0.5054521829995473,0.4903270170684956,0.4657817516851304,0.4982510791213931,0.5022326649514128,0.509180125940529,0.5047208713164825,0.4917349629256112,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08297880221396742,0.1496003440076896,0.5108656360968763,0.4998595091782274,0.5053705464409497,0.4972539739917315,0.4714294827203883,0.4982856322694507,0.4995306847142947,0.5086876486544776,0.5096608323739454,0.5054453483109206,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09524848927411078,0.1487896494156928,0.5102125436280956,0.5018654902901856,0.5136416587941178,0.4987568460797744,0.4702812550310901,0.4983539791557184,0.4897897346014464,0.4821333645197643,0.4994346193685962,0.5078469819533843,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.04680339926553856,0.1928289573531644,0.4962287706977153,0.4956436454102787,0.5036584569399427,0.4913799388219426,0.4911942631142486,0.498405619025343,0.4936463975115657,0.5007878877166975,0.4992664100873928,0.4985419330929547,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08640240869500798,0.1472846157737643,0.5050671622069057,0.4977183531134284,0.5073226094537412,0.494322272275769,0.4958870362663766,0.4984101754844275,0.4992200860867002,0.5027574171559797,0.4980168011834643,0.4759726521325747,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08210702606597453,0.1472846157737643,0.5047261871854144,0.4972687824837562,0.5089697694127938,0.4971389233998474,0.4729080536933138,0.4987241914563354,0.5002559211185803,0.5063228463896137,0.5020971102936486,0.5035058155606115,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07786191277476162,0.1631089694946123,0.5076104257859132,0.4960252488586069,0.5021943147541182,0.5030505493570836,0.4965537981124108,0.498746973751758,0.4624149081265966,0.4964744397833555,0.4918405208944024,0.506149700944402,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08371696775354265,0.1467825163150706,0.5149926489126769,0.5014656610055193,0.5068301321676898,0.4985749674213175,0.497135506055534,0.4988160800478731,0.4953383626516161,0.5059271938591081,0.5098400530979365,0.5024445402988429,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08135695463059972,0.1527267668336116,0.5024654240696469,0.5000634107222595,0.5081169521541419,0.5015780536629374,0.4967709893287727,0.4988715169667347,0.5039804467152486,0.5033030531313505,0.4971461377933979,0.5046901152176619,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08218441438867191,0.153381899124804,0.5035198646427888,0.5005980352548427,0.5020439516043291,0.5005422186310573,0.5023492343629917,0.4988810095898275,0.5023860657405916,0.4984819397150086,0.5020530645224982,0.5022387402301922,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0982818469483866,0.1469760206404614,0.5042200405221093,0.5017652481903263,0.5114078547279337,0.4995416961570823,0.4708956175976524,0.498953533230256,0.5038266662211461,0.5022588645911489,0.4745442022095788,0.4950596592376132,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07032481929495926,0.1723718824303132,0.5190015734972038,0.5129107268159767,0.5168482668748462,0.5051036138795818,0.4612700977816119,0.4990693432319875,0.501428070218072,0.5028158917142309,0.506522571179485,0.5024111262655564,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08140457821379815,0.1570104214094197,0.5153985534761225,0.5094557917151422,0.5181848282063042,0.505184491028332,0.4688865988463045,0.4992785606449515,0.5032574885405053,0.5144701749376523,0.5118118607667609,0.506488397736351,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08453781312505954,0.1581689178934588,0.4972437219587913,0.4938871304331977,0.5105607330431374,0.4927183986780193,0.4669949089163828,0.4992842562188072,0.5034397469038859,0.5119603253919314,0.5076620656555377,0.507776736542498,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07462417055592596,0.1448145899731876,0.5097834770643037,0.5005444968605997,0.5035263196264917,0.4996043474694944,0.4944160593919253,0.4993032414649927,0.49544316121056,0.5087810560657101,0.5028455086982803,0.5020997682281145,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08421040099057053,0.1532276015581525,0.5061880511416967,0.5029723301427993,0.5103492374006311,0.5042371272436763,0.5162502316200034,0.4993719680561841,0.4968776864123352,0.5020553427520404,0.5094030127307466,0.5043992612461003,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06924535140912891,0.1682425254211565,0.5041562500949262,0.4962211765992411,0.5010327973924903,0.4969274277573411,0.5002919930863327,0.4994057617943943,0.4608019216106778,0.4940196474515723,0.4986968527018283,0.5048017484652326,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08046599676159633,0.1528810644002631,0.5041600471441633,0.4941654541422769,0.5068502565286463,0.5058994753996773,0.4970424783492252,0.499415254417487,0.4999312734088084,0.5011106369018508,0.5001959277406341,0.5028713286330926,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07701130266374573,0.1820989528001214,0.5102732964158893,0.5045875948882603,0.5118513500788267,0.5156013159053835,0.5001017609195542,0.4994209499913426,0.5001207461657396,0.5049695780415123,0.4998279936695594,0.5007032135187103,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07730696574276913,0.1822532503667729,0.5096817161447496,0.4963320504369643,0.5004343824327238,0.5065244697041035,0.5021536863272813,0.4994380367129096,0.4538620547200359,0.4890151365570787,0.5064982700643675,0.5057798683487088,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.089190372628081,0.1660810947538828,0.5093692189925364,0.5011706302797969,0.5110141007220468,0.4939251009255686,0.4649475399677402,0.4994460105163075,0.5023913816095236,0.4843618527170165,0.49527836927367,0.4896883533868159,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0742517805928607,0.1548881975008853,0.507873561298044,0.4990351697888536,0.5092629016138978,0.501554891662591,0.4733804066184086,0.499453224909858,0.5026985628928047,0.514308420640152,0.4986569836848387,0.4773187060871255,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08066641267422298,0.1453154246977285,0.507447152668718,0.4983262606962876,0.5020712903588362,0.5004453938755113,0.4873820256802033,0.4995063835991773,0.4619372393325698,0.4917854636804646,0.4864449139284878,0.4902712004447103,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0510458668021293,0.2033654575808165,0.5067154612807294,0.4976811420309049,0.5042226984565753,0.4942167143069777,0.4994380367129096,0.4995098009434907,0.4980764148564866,0.4997266124549289,0.5018848552412948,0.5033748173619316,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07943282958165326,0.1538839985834978,0.5078298952318173,0.4987408984729786,0.5068354480366217,0.4992508421855207,0.494225447520223,0.4995200529764309,0.4936847477088604,0.4944695977861683,0.5011489870991455,0.4895778592540164,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08512450921251757,0.1512596752162695,0.5133177704941935,0.5066478738043091,0.5080467067432556,0.4761617451845821,0.5030847228002174,0.4995333426487607,0.4988008918509247,0.5095640076183995,0.5062032393386451,0.5034549351008344,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06321633806394256,0.1862283098092781,0.5097003216860113,0.5000949262309273,0.5082889584845823,0.5035730233321081,0.4999502586549939,0.4995363802881504,0.4623199818956691,0.4930024179609541,0.4666296327797741,0.4987864630638237,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07799023187393511,0.1639576061111954,0.4714545432453531,0.4954074689477312,0.5143475302472942,0.5072238861735767,0.4995154965173463,0.499565617567276,0.5005782905988098,0.5057411384464904,0.5037366761542269,0.5045340564940173,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08085359981373891,0.15423180047554,0.5040055072402134,0.5004013481043611,0.5061572950428762,0.4992090746439126,0.5030737113574298,0.4996556076341953,0.4868246188521975,0.4972410640243253,0.505231574438872,0.5002638949219782,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08230082759204582,0.153381899124804,0.5030509290620072,0.4974286382566379,0.5119633630313211,0.5022865830505796,0.5044414084926321,0.4997983766855101,0.4945489561152236,0.4942508877501116,0.5047740300058018,0.5063585386524423,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05258106592162215,0.2012419689381292,0.5054593973930978,0.4999168446217075,0.5024973192832385,0.4982803164005187,0.4955707420649264,0.4998872276376581,0.4991650288727623,0.5006086669927066,0.4997900231771885,0.501295932904621,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0814237599348086,0.1540382961501492,0.510712994717545,0.5025349100706857,0.5070909894502783,0.4902947421499803,0.5008604113571261,0.4999141866872415,0.4964448227993061,0.4979476948873491,0.5054237051302691,0.4982267780062757,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08545192134700658,0.1476311529316537,0.5051210803060725,0.5020056014070345,0.5076848479509602,0.4990488391661071,0.491633202006057,0.5000531586893193,0.4934656579678799,0.5020291431123045,0.5057339240529399,0.5053697870311024,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08664251092696662,0.1492525421156473,0.5131768999674972,0.5003535052839736,0.5075887826052617,0.4999669656716372,0.499895201441056,0.5000706251158099,0.4987545678502321,0.4981143853488576,0.471064965993627,0.4869924484284772,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05627123218084262,0.2018983659634745,0.506999860268588,0.497714935769115,0.5052748608001749,0.5013152978557303,0.498485357059322,0.5001309981986798,0.4998484977354398,0.5011953110998381,0.500427547744097,0.4990169439525156,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07800346064704577,0.1548881975008853,0.5078944450688481,0.4965739224733674,0.514617120743128,0.5002073188883455,0.4892106845927892,0.5001328967232983,0.5056211516905981,0.5080516429072638,0.5059442805806751,0.4979127620343678,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.100027383560339,0.1616418778772702,0.5043001582610122,0.5004218521702414,0.5029935936185271,0.4936710783316068,0.4660703274271497,0.5001496037399416,0.5009321755877072,0.5082957931732092,0.5093806101402477,0.5041338475044272,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0871359441639944,0.1707125512217332,0.5166306959535605,0.4992512218904444,0.5083455345182152,0.4913256410178521,0.4632476010242919,0.5001526413793312,0.4933194715722517,0.4716493318712162,0.4975193877334045,0.5099771265753956,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1157114169603454,0.1665831942125766,0.4913332351163263,0.4865345242904833,0.5118684368003936,0.5001066970835624,0.4896591161076903,0.5001796004289146,0.4641710433987539,0.4961551079425157,0.4865352837003307,0.4655182364680758,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0762962874771142,0.1540382961501492,0.5033664638536101,0.5006599271574074,0.5121156247057286,0.4961904205004206,0.4914023414124415,0.5001841568879991,0.5014679392350616,0.504946416041166,0.5057631613320656,0.4988126627035597,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08248206178366196,0.1509118733242273,0.5097606947688811,0.507447152668718,0.5070663086302372,0.5034769579864096,0.5002555414136566,0.5002073188883455,0.490992260094835,0.5039147577634467,0.4759885997393705,0.5045336767890936,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08170420992475469,0.1472846157737643,0.5083702153382562,0.497496605437982,0.5060361691722128,0.4964995003083203,0.4736253162942013,0.50024566908564,0.503465946543622,0.5021836830162544,0.5038285647457647,0.502012815800585,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0804077901599094,0.1540382961501492,0.5081799831714777,0.496297117583983,0.5142453896228163,0.503981206125096,0.4996761117000755,0.5002559211185803,0.4993385540228977,0.5049365437131496,0.50461417423292,0.5006375245669085,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07623543512080516,0.1419967622805686,0.5025584517759558,0.4989971992964826,0.507443355619481,0.4971309495964495,0.4913936081991961,0.5002593384628936,0.4998959608509035,0.5024232768231152,0.5041778932755776,0.5046020236753613,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07786588140669476,0.1553890322254262,0.5058064476933685,0.5149789795354234,0.516649681199746,0.4987564663748507,0.4732775065840833,0.5002878163321719,0.5007408043061575,0.5074350021111593,0.4766845988645303,0.5079111520854912,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08880078525997187,0.1616418778772702,0.5000083535083215,0.4981436226279833,0.5079908901194703,0.5049099643684899,0.5094166821080002,0.5002988277749595,0.4866856468501198,0.5041042305203779,0.5041308098650376,0.4975197674383283,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08102755818014412,0.15423180047554,0.5029514463719953,0.4992189469719291,0.505528503689213,0.4999867103276701,0.4998139445873822,0.5003022451192728,0.5017166459600915,0.5030349814552114,0.5056978520851875,0.5016228588439351,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05532735921939658,0.194140486669702,0.5096483021114631,0.5014299687426906,0.5144777690361265,0.5019668715048161,0.4574749470691336,0.5003443923658046,0.5060357894672891,0.5099011855906537,0.4995135979927278,0.4613551516845228,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1094879406504323,0.1497546415743411,0.5115885942716195,0.5055755870997529,0.5106792009793348,0.5017675264198685,0.4727398444121104,0.500355783513516,0.4982309547604365,0.5008649678162106,0.5025117480703395,0.4972501769424943,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08070874474817707,0.1535754034501948,0.5067560897075664,0.4969346421508916,0.5109639796721172,0.4953436785205481,0.5025417447593126,0.5003690731858458,0.4973883895347247,0.5022030479673635,0.501885994356066,0.5024661834794943,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08744483601612857,0.1459718217230738,0.4986414157829667,0.4957788203631193,0.5029301828962676,0.5034165849035397,0.4957366731165875,0.500468176170934,0.4992614739233846,0.5026951455484913,0.473840229281021,0.4950980094349079,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08165790921886745,0.1528810644002631,0.5060232592048067,0.4969092019210031,0.5110630826572053,0.4990347900839299,0.5002183303311329,0.5005433577458285,0.4946681834612685,0.498312591319034,0.5030638390294134,0.497590772259062,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0832943084526569,0.1723718824303132,0.5046730284960951,0.4943777091946306,0.5095556541100779,0.500097963870317,0.4969950152337614,0.5005536097787686,0.4937511960705096,0.5003030045291202,0.5016103285814527,0.4975588770454704,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05846522420124667,0.2005476298881975,0.5062461459950243,0.4962185186647752,0.503754901990565,0.5007708009951306,0.4990659258876741,0.5005665197461747,0.4915238469880286,0.5011182310003249,0.4976074792757052,0.4832436217166914,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0830978611719635,0.1538839985834978,0.5060042739586212,0.4964812744719823,0.5108101991780147,0.4995861216331564,0.469385531116059,0.5007229581747432,0.5049570477790298,0.5098233460812932,0.5039682961576899,0.5052547364392183,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08405231715189804,0.1510661708908788,0.5152747696709932,0.5066619228864864,0.5143357593946591,0.5074304456520747,0.4977160748838861,0.5007928238807058,0.4983520806310999,0.5064796645231058,0.513661023745227,0.5080641731697463,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1093331640050375,0.1599825466686903,0.5035942868078358,0.4955923852455779,0.5093339064346314,0.4864164360592096,0.4674942208910611,0.5008535766684993,0.4989550520499509,0.5095795755202716,0.5059978189749181,0.4992071761192941,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1006491358965404,0.1612953407193808,0.5091258281364386,0.4988487346713121,0.5122044756578766,0.5108261467848105,0.4885636674027879,0.5008554751931178,0.4763269168263958,0.472801736314675,0.4898539047335534,0.5074843637512415,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08714718862113852,0.1685511205544595,0.5145931993329343,0.5072238861735767,0.5148582333696837,0.488305847759589,0.4637438753595805,0.5008763589639219,0.5041516936358417,0.5118486921443607,0.5033212789676885,0.4960024665631844,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1003375982897842,0.1308038650275712,0.4987572257846981,0.4668069549791465,0.4959553831526443,0.496961601200475,0.4960260082684543,0.5008778777836167,0.4860097720859165,0.4991859126435664,0.4956964243946743,0.5013585842170332,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08179284270459625,0.1504110385996864,0.5111337077730154,0.4907427939599577,0.5107634954723984,0.4722762247002609,0.4925961336925848,0.5008934456854888,0.4976526641616266,0.5065066235726892,0.5076161213597689,0.4924875380844038,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08660216316897906,0.1458175241564224,0.5091717724322075,0.5086743589821477,0.5060259171392727,0.4973876301248773,0.5012754288387408,0.5009017991938104,0.4956037763932892,0.5027631127298353,0.500079738033979,0.4998374862926522,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07527701050893731,0.1786247280821571,0.502639328924706,0.5015078082520511,0.5106693286513184,0.5026279377769947,0.4984295404355367,0.5009147091612166,0.4611372010583135,0.4994847404185259,0.5112449613156623,0.5084905817990722,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0801690108052619,0.1535754034501948,0.5053056168989953,0.4979245328870028,0.5134028243971045,0.5011535435582299,0.4888184494065971,0.5009526796535875,0.4926644805788525,0.5036611148744087,0.5014721159892224,0.4952457146502309,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08730461102115544,0.1477867152324581,0.5083538880265367,0.4646559265863311,0.496582275981689,0.5062594356673541,0.5098704294918333,0.5009728040145441,0.4921226416527187,0.5049745142055205,0.4957484439692226,0.4754334711409069,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07956842450603763,0.1520703698082663,0.500804215028417,0.4996054865842656,0.4959003259387064,0.4965503807680974,0.4960503093835718,0.5009879922114925,0.5014303484476144,0.4967417520496471,0.5008980021445734,0.4925331026752489,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07935213406567815,0.1537297010168463,0.508520958192969,0.4997585076685205,0.5088801590507984,0.4938077721041423,0.4994836013037547,0.5010255829989397,0.5018582758966351,0.5009621722766803,0.5059040318587619,0.4942129172577406,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1015486924680657,0.1507575757575758,0.4774948891717268,0.4857633435904289,0.5069246786936935,0.4916221905632694,0.4970143801848707,0.5010536811632943,0.4968298435919478,0.507190851845214,0.5001864351175414,0.5100701542817045,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08036413520864422,0.1524181717003086,0.513760506435239,0.5013255498886704,0.4771808731998189,0.4977658162288921,0.5096247604061931,0.5010597564420737,0.5009731837194679,0.5031245918172069,0.472286476733201,0.4915435916440615,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0785240128689505,0.1555433297920777,0.502745266598421,0.5061242607145134,0.5144572649702462,0.5031412988338502,0.5006944803054649,0.5010643129011582,0.4677474840751754,0.4942527862747301,0.4780974808856541,0.507959754315726,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05926754929040856,0.198926240704204,0.5034222804773953,0.4984447286324851,0.5056887391670184,0.4990222598214475,0.4969581838561616,0.5010654520159293,0.4934895793780736,0.5012868199864521,0.4981785554809646,0.4926921990382833,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07892418325554812,0.1494460464410381,0.5065890195411341,0.4942076013888086,0.5027319769260912,0.4954955604900319,0.4956178254754664,0.5010779822784117,0.4978307457708465,0.4987507708009951,0.5062985452744962,0.500342493841186,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1005856377856092,0.157666818434765,0.5124569794321436,0.4978489716071846,0.5099137158531362,0.4943982132605109,0.4712889918986157,0.5011038022132239,0.5037605975644207,0.510362527072961,0.5097644918181182,0.5067139424610346,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1005135409721561,0.1490982445489958,0.5074866419807839,0.4949210669404592,0.501721202419176,0.4902104476569168,0.4964493792583907,0.5011360771317394,0.4697056223667463,0.4985521851258949,0.5057183561510677,0.5096164068978715,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07911004751775297,0.1364003136540699,0.5014265513983772,0.4897046806985355,0.504463811083131,0.4922209852279596,0.4932401132431964,0.5011505059188402,0.4989018933606315,0.5000535383942429,0.4934307251148986,0.4923398328690807,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0818861055550264,0.1537297010168463,0.5085372855046886,0.4926872628742751,0.5087651084589143,0.5025125074801869,0.5008106700121201,0.5011767055585762,0.4944369431627293,0.4962314286321813,0.5042067508497795,0.4945816107386627,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07981117249261838,0.1515682703495725,0.5077839509360484,0.5016065315322156,0.5079889915948518,0.4968643967400053,0.4930043164855726,0.501203284903236,0.4980635048890805,0.4980612266595383,0.4954173412757477,0.5001010015097067,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07924564244213733,0.153381899124804,0.5055433121812376,0.4998454600960501,0.5080315185463072,0.4989379653283839,0.4957632524612473,0.5012135369361761,0.5020116766858138,0.505358395883391,0.5062210854700594,0.5040954973071327,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0824033505836535,0.1520703698082663,0.5074475323736417,0.502395938068608,0.5043829339343808,0.5003485691199654,0.4967797225420181,0.5012249280838874,0.4968871790354279,0.4995322035339896,0.5017082924517698,0.4957169284605547,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.04913298621032691,0.2032111600141651,0.5103765761551382,0.5038126171389689,0.5074528482425736,0.4945466778856814,0.4584678754446344,0.501235939526675,0.5113079923329981,0.5116884566665552,0.5050113455831203,0.4936752550857677,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0811995322305828,0.1524181717003086,0.5099213099516103,0.5015875462860301,0.5113425454810557,0.4984405518783243,0.50017504396983,0.5012796055929015,0.4951382581568211,0.4932758055060251,0.5014721159892224,0.503981206125096,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07691010254944919,0.1506032781909243,0.5071961677141459,0.500065309246878,0.5060992001895486,0.4971039905468662,0.4992789403498752,0.501295932904621,0.5001769424944487,0.5008873704067095,0.5012435336251492,0.5049008514503208,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07931046343037962,0.1560454292507715,0.5066926789853069,0.500298068365112,0.5081906149093416,0.4957879332812883,0.5038802046153892,0.5013213731345096,0.5005015902042205,0.5008987615544207,0.5017208227142522,0.5053747231951106,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0806426008826237,0.1525724692669601,0.5117940146353465,0.4996556076341953,0.5106716068808607,0.495746545444604,0.49598462043177,0.5013225122492807,0.4973280164518549,0.4944714963107869,0.506912148431211,0.4995925766168594,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07697492353769142,0.1415338695806141,0.5082118783850693,0.4989789734601446,0.5070909894502783,0.5003945134157343,0.5023268317724929,0.5013684565450496,0.4966210058839074,0.5038574223199667,0.502033699571389,0.5023329070512722,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08285445174672718,0.1487896494156928,0.5106681895365472,0.500185675707694,0.5047474506611421,0.4905491444488658,0.4722409121423559,0.5013794679878372,0.5047611200383957,0.5080132927099692,0.4989265741806727,0.4976549423911689,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07943547533627543,0.154540395608843,0.5058360646774178,0.4978596033450484,0.5123601546765977,0.4963096478464655,0.4921359313250486,0.5013961750044804,0.4947661473315856,0.5056629192322062,0.5052611914229214,0.4970170381193366,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07892087606227044,0.1537297010168463,0.506387775931568,0.4942603803732043,0.5023932801341421,0.4892820691184466,0.4941677323718192,0.501425412283606,0.4958023620683893,0.4949062584484345,0.5031280091615203,0.5052072733237546,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08437113058386514,0.1519160722416148,0.5175598339018781,0.5152667958675953,0.5173266950787203,0.4987340637843518,0.4931763228160131,0.501439841070707,0.498871137261811,0.4758241875074042,0.4956645291810827,0.5063494257342733,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08125972314823637,0.1540382961501492,0.5033695014929996,0.5011113963116982,0.5057491122498883,0.5020549630471167,0.4964414054549927,0.5014705971695276,0.5041023319957594,0.508617782948515,0.5003838816778704,0.5053340947682736,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07919537310431685,0.1546946931754945,0.4781069735087468,0.4953937995704777,0.5153491918360403,0.5012222701494214,0.4724945550313939,0.5014759130384595,0.5070347931215693,0.5110976358052629,0.5116527644037265,0.5136264705971695,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0805407393296716,0.1754983052562352,0.5115965680750174,0.5060346503525179,0.5196428951133494,0.5155508151505301,0.5012431539202254,0.5015362861213293,0.4598518998915562,0.4978542874761165,0.511683520502547,0.5126730315337344,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07455736525171708,0.1690532200131533,0.4931022803558898,0.4965610125059613,0.5037442702527012,0.497559256750394,0.4969623606103225,0.5015450193345746,0.4560688997366366,0.4924415937886349,0.5024471982333089,0.5060976813698538,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07782619508736283,0.15423180047554,0.5077835712311248,0.5003626182021427,0.4781134284924499,0.5010092556872203,0.5010164700807708,0.501621719729164,0.4972361278603171,0.5097694279821264,0.506432201407642,0.5027410898442601,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07981117249261838,0.1540382961501492,0.5077638265750919,0.5020052217021108,0.5058402414315786,0.4892163801666448,0.4990818734944699,0.501666145205238,0.5027976658778929,0.494625656509813,0.5025675646941248,0.4988373435236009,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05462094273528695,0.2013962665047808,0.5059401038265142,0.495817170560414,0.5018035983876209,0.5014911012354079,0.4999468413106806,0.5016915854351266,0.4979913609535757,0.4994653754674167,0.4979962971175839,0.4977597409501128,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07876345366225357,0.1395267364799919,0.5036956680224663,0.4937542337098993,0.5100974930362117,0.4990989602160368,0.4973397873044899,0.5017090518616172,0.4953106441921853,0.496229150402639,0.5032738158522249,0.5038031245158762,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07831433681514643,0.1519160722416148,0.5084545098313198,0.4969464130035266,0.5084172987487963,0.4945155420819372,0.5013118805114168,0.5017344920915058,0.5029613187000118,0.501054060868218,0.501350990118559,0.5028591780755338,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08213083785757369,0.1524181717003086,0.5064489084242852,0.4903365096915884,0.5067595070518798,0.4996495323554159,0.5045465867564997,0.5017796769774272,0.5025003569226282,0.5007711807000543,0.5035122705443146,0.4994220891061138,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08099117905408981,0.154540395608843,0.5049304684343702,0.5054077575234733,0.5096133692584818,0.5017253791733367,0.4930001397314118,0.5018001810433076,0.4983729644019039,0.5027653909593776,0.5002528834791906,0.4973348511404816,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08226312558868043,0.1535754034501948,0.5104882094027089,0.4946157841817966,0.5027877935498765,0.5008194032253654,0.5006914426660752,0.5018016998630024,0.4948694270708346,0.5050493160754913,0.5026332536459266,0.4951781271738106,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08210702606597453,0.1532276015581525,0.5061166666160393,0.495478473768465,0.5077501571978383,0.4964474807337721,0.5026522388921121,0.5018142301254848,0.5034378483792674,0.5039003289763458,0.4959994289237947,0.4981371676442802,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08142508281211969,0.1540382961501492,0.5113330528579629,0.4986888788984304,0.5107832401284313,0.494237218372858,0.4980654034136991,0.5018195459944167,0.4958103358717872,0.5002206085606753,0.5049016108601683,0.5016790551726441,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08024176905737052,0.1543860980421916,0.5023055682967651,0.4931603752092173,0.5111640841669122,0.497211447040276,0.49765608150594,0.5018503020932372,0.4951917965510642,0.5058922610061268,0.5044474837714115,0.4987146988332427,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06156538717973137,0.1812490514493854,0.5013137790360355,0.460164776748693,0.4968457911987436,0.4984067581401141,0.5027627330249116,0.501863591765567,0.5003307229885511,0.5063232260945373,0.5095442629623667,0.504776308235344,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07715417341334097,0.1537297010168463,0.4963726788638013,0.499377283925116,0.5075785305723216,0.4920672047338571,0.4981071709553072,0.5018708061591175,0.5038562832051955,0.5085258943569773,0.5102133030379431,0.5149368322888915,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07522872548708343,0.1591718520766935,0.5164446405409427,0.5121699225098191,0.5192571149108604,0.5005467750901419,0.4720913084024143,0.5019843379313067,0.5129862880957949,0.5196470718675102,0.5072333787966694,0.508291996123972,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09527957689092087,0.1370567106794152,0.4993100761536194,0.4985893962084184,0.5013342831019157,0.4951925559609116,0.4969031266422237,0.5020257257679911,0.4683436208053997,0.4958384340361418,0.4993032414649927,0.5019619353408079,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07892219893958158,0.1538839985834978,0.5084704574381156,0.4885761976652703,0.5139849120451514,0.5039280474357767,0.4916681348590383,0.5020325604566179,0.4998371065877285,0.4974798984213387,0.5046164524624623,0.4985043423055074,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07864042607232435,0.1550424950675368,0.5022273490824809,0.487799701096284,0.5107885559973633,0.5021267272776979,0.4963920438149105,0.502033699571389,0.4934979328863953,0.4943906191620367,0.5013266890034416,0.5086341102602345,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08119820935327177,0.15423180047554,0.5080250635626041,0.5056245690349115,0.5128271917327606,0.505013244107739,0.5041854873740518,0.5020576209815827,0.4980130041342271,0.5074501903081077,0.5031921792936273,0.499730409504166,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08946420823147178,0.1515682703495725,0.5096513397508527,0.5004666573512391,0.5140171869636667,0.5106104743881434,0.4980528731512167,0.5020644556702095,0.4931520217008957,0.4750583226762817,0.4927738355968809,0.5090593797747893,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08338823274174262,0.1494460464410381,0.4765801800105102,0.4859983809382052,0.5080641731697463,0.5013058052326376,0.495014094646768,0.5020735685883785,0.4950216887452422,0.5099972509363523,0.4997960984559678,0.477902692259791,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08208784434496408,0.1507575757575758,0.5082308636312548,0.4714917543278767,0.504148655996452,0.4989728981813652,0.5102136827428668,0.5020891364902507,0.4694990628882482,0.4910522534727811,0.4788417025361251,0.5024122653803276,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09124678540813413,0.1606389436940355,0.5068882270210173,0.496911859855469,0.5141800803759382,0.5023613849205505,0.4710900265185918,0.5020971102936486,0.5071866750910532,0.5225191599104503,0.5025352897756095,0.5052403076521174,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0889033082515795,0.162143977335964,0.5110680188212136,0.5087730822623122,0.5073317223719103,0.4955540350482832,0.466117031132766,0.5021047043921227,0.5041467574718335,0.5128116238308884,0.5055569815584912,0.5031230729975121,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08754272893714743,0.1464739211817676,0.5011964502146091,0.498312591319034,0.5042014349808476,0.5023978365932266,0.4976203892431113,0.5021088811462835,0.4965936671294003,0.5082190927786198,0.495675920328794,0.4970284292670479,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08186560095670486,0.15423180047554,0.5054624350324874,0.5008706633900663,0.5067044498379418,0.5003648964316849,0.5003899569566498,0.5021126781955206,0.4829687153519256,0.5048066846292408,0.5029829618806633,0.4981496979067626,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0811426485062069,0.1537297010168463,0.5096688061773433,0.4929853312393871,0.5050421016819409,0.4961034680728911,0.4961402994504909,0.5021141970152154,0.500538801286744,0.4976112763249423,0.5042857294739111,0.4984454880423325,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08524753680244679,0.1490982445489958,0.5098267634256066,0.506234754847313,0.5086705619329106,0.4991099716588244,0.5017306950422686,0.5022000103279739,0.5017770190429612,0.5014018705783361,0.5107152729470873,0.5001131520672654,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0791451037664963,0.1553890322254262,0.4991426262822635,0.5016969013040585,0.5118536283083689,0.4994813230742125,0.5047884587929028,0.5022383605252685,0.5013403583806951,0.5093844071894849,0.5055034431642481,0.5041619456687818,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08329033982072365,0.1527267668336116,0.5054202877859557,0.4940853364033742,0.5102858266783716,0.5051875286677217,0.5010031804084409,0.5022489922631324,0.4948390506769378,0.4995014474351691,0.502548959152863,0.5038175533029771,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08825377549184582,0.1467825163150706,0.506060849992254,0.4953539305534882,0.5145351044796067,0.5031857243099241,0.4980604672496908,0.5022588645911489,0.4928516751062413,0.5059135244818546,0.5001606151827291,0.5033641856240677,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08344379358880738,0.1501024434663834,0.479162173491736,0.4922627527695677,0.5084905817990722,0.499229578709793,0.5014349049066988,0.5022603834108437,0.4921849132602071,0.5042975003265462,0.5073028647977084,0.5092579654498895,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08211893196177411,0.1525724692669601,0.5052676464066244,0.4680015066691372,0.4998310313089491,0.4959105779716466,0.5066979948542388,0.5022607631157674,0.5012340410020564,0.4777948560614574,0.4986452128322038,0.5112062314134439,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07946259432115227,0.1497546415743411,0.5113102705625403,0.5020462298338714,0.5160953120111298,0.4859285152322426,0.4736701214751991,0.5022713948536313,0.5073427338146979,0.5119956379498364,0.50508500833832,0.4996966157659559,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08008368521869808,0.1504110385996864,0.4793201307399992,0.4913199454439965,0.5068305118726135,0.5063429707505702,0.5012913764455366,0.5022827860013426,0.500903697718429,0.5050291917145348,0.5003793252187859,0.477420087301756,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1022809050597411,0.159017554510042,0.5107304611440356,0.4998116663578399,0.508879399640951,0.4960863813513242,0.500627652238892,0.5023522720023814,0.4649403255741897,0.5048833850238302,0.504816936662181,0.5091110196444139,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07740552010244361,0.1538839985834978,0.5131237412781778,0.5040415792079658,0.5098635948032064,0.5004021075142084,0.4741462714495311,0.5023545502319237,0.5034818941504178,0.5080467067432556,0.5146721779570659,0.5084757733070475,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08305089902742058,0.1435017959224971,0.5055850797228457,0.4920003766672842,0.5005820876480469,0.4879276616555742,0.4971966385482513,0.5024001148227688,0.4968943934289784,0.4958969085943931,0.4997505338651226,0.4972224584830636,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08696860018414454,0.1501024434663834,0.5130090703912175,0.4994122167780973,0.5141364143097116,0.506585222491897,0.5102026713000792,0.5024331491511316,0.4991642694629149,0.5103408838923096,0.5048385798428324,0.497779105901222,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08100308494988939,0.1538839985834978,0.5060016160241553,0.4997372441927928,0.5115221459099704,0.4974544581914502,0.500903697718429,0.5024513749874696,0.492918882877738,0.5050762751250747,0.5046232871510891,0.5014888230058656,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08043689346075289,0.1546946931754945,0.5016486787787474,0.4993009632354504,0.5083200942883266,0.4942022855198767,0.4965139290954213,0.5024604879056387,0.4983019595811702,0.5027186872537612,0.4986569836848387,0.5031416785387739,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08022457165232666,0.1524181717003086,0.5050515943050335,0.4982214621373438,0.5066326856073607,0.4831593272236279,0.495052065139139,0.5025041539718653,0.5029214496830222,0.4990461812316412,0.4983429677129309,0.4962196577795463,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08911959869193892,0.1481332523903476,0.5102034307099266,0.4924704513628368,0.510791593636753,0.514028578111378,0.5027509621722765,0.5025155451195766,0.4994501872704683,0.5097250025060525,0.5024354273806738,0.4954731578995331,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08411250806955156,0.1527267668336116,0.5078716627734254,0.497105509366561,0.511274198594788,0.5043377490484594,0.4954788534733887,0.5025204812835848,0.4970618433003344,0.5072383149606777,0.5071900924353665,0.4756028195368814,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0809693515784572,0.1527267668336116,0.5027350145654808,0.4986797659802613,0.5113641886617072,0.5029085397156161,0.4901064085078203,0.5025968019732505,0.4945611066727824,0.4976500062271607,0.5010255829989397,0.5066782501982059,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0796563958472235,0.1527267668336116,0.5025493388577867,0.4962348459764946,0.5007852297822315,0.4967751660829335,0.489374337414908,0.5026438853837905,0.495016752581234,0.4934584435743294,0.4979852856747963,0.5000812568536738,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07528825496608144,0.1543860980421916,0.5065947151149898,0.502469221118884,0.5085164017338845,0.4950809227133409,0.5005258913193379,0.502654896826578,0.4953208962251254,0.5059814916631986,0.5024779543321294,0.4925589226100612,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1062343239038638,0.162452572469267,0.5049114831881847,0.5031014298168607,0.5153962752465803,0.512215866805588,0.4978922579684875,0.5026856529253986,0.4959538643329495,0.5123411694304122,0.512639617500448,0.5136390008596519,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08250322782063901,0.1532276015581525,0.507644599229047,0.5011615173616278,0.5130447626540462,0.5060547747134746,0.4988407608679142,0.5027209654833036,0.4972756171723829,0.4996745928803807,0.5015055300225089,0.5029639766344778,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07963589124890197,0.1522246673749178,0.5030676360786505,0.4905582573670348,0.5054111748677866,0.4887903512422426,0.4985331998797094,0.5027315972211674,0.4973944648135041,0.4959546237427969,0.4957146502310124,0.503074850472201,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08408208189139704,0.1543860980421916,0.4786674179761423,0.4903999204138479,0.5049995747304854,0.508306424911073,0.5041911829479074,0.5027331160408622,0.5003200912506872,0.507955957266489,0.5095643873233232,0.5151946519320905,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07774417669407668,0.156199726817423,0.50764080217981,0.4959500672837124,0.5100526878552138,0.5083481924526811,0.5016236182537825,0.5027372927950231,0.4927434592029841,0.4988961977867759,0.5050861474530912,0.5116520049938791,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08051692753807238,0.15423180047554,0.5114503816793893,0.4937679030871528,0.5070192252196972,0.49494878539989,0.5012556841827078,0.5027388116147179,0.4879022214256856,0.5085194393732742,0.5029761271920364,0.4932165715379264,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07591529881152698,0.1532276015581525,0.5095602105691625,0.5030570043407866,0.5144151177237145,0.4963722991588776,0.4751266695625495,0.5027623533199879,0.5068551926926546,0.5173153039310091,0.5022577254763777,0.5099357387387113,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08178556687938537,0.1527267668336116,0.5059651643514791,0.4984394127635531,0.5090616580043316,0.4996499120603396,0.4975702681931816,0.5028405725342721,0.4984405518783243,0.5034967026424424,0.500712706141803,0.5006504345343146,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05614886602956892,0.2028633581221227,0.515943430041646,0.5016672843200092,0.5066486332141565,0.4932746663912539,0.4557693125518296,0.5028443695835092,0.5056515280844949,0.5086709416378343,0.5039219721569973,0.503489488248892,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07846977489919676,0.1718697829716194,0.5096722235216568,0.50033983590672,0.5103830311388413,0.4955574523925966,0.4634120132562582,0.5028614563050762,0.5018787799625154,0.507515119850062,0.5038297038605358,0.5025440229888548,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08077555005238596,0.1538839985834978,0.5091300048905993,0.4965898700801632,0.5096976637515453,0.494251647159959,0.4937348687587901,0.5028641142395421,0.4945322490985805,0.4971738562528287,0.5029218293879459,0.5030235903075002,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08126435321882508,0.1514139727829211,0.5058713772353228,0.5043123088185708,0.513383839150919,0.4887246622904408,0.4739636333812267,0.5028914529940491,0.5057100026427462,0.5134499078076444,0.4720662478774494,0.4934561653447872,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06893712099565041,0.1797832245661962,0.4921545368663104,0.4971749953675998,0.5071585769266986,0.496017275055209,0.4976576003256349,0.5029332205356573,0.493295550162058,0.4962207968943174,0.5073966519138646,0.5176627339362034,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08080200759860728,0.1525724692669601,0.5051730998806206,0.4992500827756733,0.5049912212221638,0.5025356694805332,0.5022368417055737,0.502987138634824,0.5003721108252354,0.5017424658949037,0.5048002296455378,0.5018138504205611,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0806313564254797,0.153381899124804,0.5001173288214262,0.5015503352035066,0.507308560371564,0.5011436712302135,0.4990085904441939,0.5029958718480694,0.5016885477957369,0.5013532683481012,0.5022581051813014,0.5075219545386889,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09026322612735604,0.1502567410330349,0.520165369088374,0.5133933317740117,0.5171144400263666,0.5094349079443382,0.5011637955911701,0.5030163759139497,0.499041245067633,0.5003060421685099,0.5024726384631975,0.4708849858597886,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06595337122053946,0.1810947538827339,0.5012154354607946,0.4983182868928897,0.5035342934298896,0.5000113911477112,0.492880912385367,0.5030558652260155,0.4965063349969471,0.5021244490481557,0.5062958873400303,0.5019216866188947,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08188478267771537,0.153381899124804,0.5100466125764346,0.4978258096068383,0.5003481894150417,0.4974487626175945,0.4980931218731299,0.5030687751934216,0.4996195356664428,0.4945998365750007,0.501657032287069,0.4959861392514648,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0776707570033125,0.1519160722416148,0.5012029051983122,0.4696714489236124,0.5019000434382432,0.5012108790017101,0.4771193610021779,0.5031067456857926,0.5011584797222381,0.5044353332138528,0.505702408544272,0.5091083617099479,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0802536749531701,0.15423180047554,0.5053743434901868,0.4924746281169977,0.5117480703395776,0.498308794269797,0.4953831678326138,0.5031128209645719,0.5017819552069694,0.504034744519339,0.4976978490475481,0.5071361743361997,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07879917134965236,0.1551967926341883,0.5114108923673234,0.502598700497869,0.509964976017837,0.4962591470916121,0.4941472283059388,0.5031561073258748,0.5019938305543995,0.5016015953682074,0.5065119394416211,0.4980722381023258,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0850815156999079,0.1509118733242273,0.5079050768067119,0.5012591015270212,0.5090225483971895,0.4970500724476994,0.501021406244779,0.503244958278023,0.504013860748535,0.50327229703253,0.5072409728951437,0.5012906170356891,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08379435607624008,0.1507575757575758,0.5105850341582548,0.4992812185794175,0.5175157881307277,0.4971863865153112,0.496911859855469,0.5032711579177589,0.4842543962236066,0.4793535447732857,0.500609426402554,0.5099664948375318,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08811090474225058,0.1362460160874184,0.4982222215471911,0.4914338569211094,0.5017029765828379,0.4969786879220419,0.4950801633034935,0.5032943199181051,0.4974859737001181,0.5020921741296402,0.4953379829466924,0.4976644350142617,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08694346551523424,0.1510661708908788,0.5006219566650364,0.5018525803227795,0.5093156805982934,0.5019307995370637,0.5001841568879991,0.5033000154919608,0.5023978365932266,0.5044706457717578,0.5010373538515748,0.4724926565067754,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08792834767332336,0.165270400161886,0.5123829369720202,0.5040852452741924,0.5154251328207823,0.4923929915584001,0.4677019194843303,0.5033038125411979,0.5000231620003462,0.5104506186152616,0.507018086104926,0.5059594687776234,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1136589728122255,0.159326149643345,0.5175237619341256,0.5095894478482881,0.5126031658277719,0.5010100150970677,0.4967766849026284,0.5033516553615853,0.4978550468859639,0.5090969705622366,0.509686272603834,0.4991992023158962,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0792800372522251,0.1506032781909243,0.5062689282904469,0.5062943685203354,0.5050375452228564,0.4940367341731393,0.4747420284748315,0.5033706406077708,0.5023268317724929,0.5135045853166587,0.5040172780928484,0.4955001169491164,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0852038818511816,0.1527267668336116,0.5104734009106842,0.500577910893886,0.5083094625504627,0.5012112587066339,0.4983889120086997,0.5033793738210162,0.4986767283408717,0.5125196307445558,0.5042295331452021,0.4968176930343891,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08107055169275384,0.1528810644002631,0.5004958946303648,0.4953022906838637,0.5056663365765196,0.4981713410874141,0.4925505691017396,0.5034051937558284,0.4878950070321351,0.4965488619484026,0.4994308223193591,0.4968499679529044,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07743793059656473,0.1543860980421916,0.5091664565632754,0.4955179630805308,0.49669087158987,0.4939273791551109,0.5057851842176407,0.5034086111001418,0.49720878910581,0.5012294845429719,0.4968587011661497,0.5070359322363405,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08213083785757369,0.1517617746749633,0.5069755591534706,0.494943469530958,0.5052190441763895,0.4945421214265969,0.5005938585006818,0.5034146863789212,0.4882618019884387,0.4964338113565185,0.498774312506265,0.5013726332992104,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08525679694362426,0.1471303182071129,0.5027407101393364,0.4669903524572983,0.4975778622916558,0.4993377946130502,0.503171675227747,0.5034405063137334,0.5002164318065144,0.5014854056615522,0.5049445175165475,0.498450044501417,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0988731731064334,0.1524181717003086,0.5018886522905319,0.4995079024188722,0.5125234277937928,0.5079715251683611,0.5041323286847325,0.5035061952655352,0.4959094388568754,0.5090817823652882,0.503063079619566,0.4710509169114497,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08072924934649861,0.1583232154601103,0.50747601024292,0.4931227844217701,0.510998153115251,0.4966187276543652,0.5013331439871447,0.5035323949052711,0.5012416351005305,0.4962990161086016,0.5019714279639006,0.4956265586887117,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0764927347578076,0.1824075479334244,0.5129741375382362,0.5042747180311236,0.5086523360965726,0.4992291990048693,0.5011892358210587,0.5035551772006938,0.4970796894317487,0.5034173443133871,0.5019756047180615,0.4673017104947402,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08061085182715816,0.1520703698082663,0.5065032062283757,0.5006716980100424,0.5093559293202066,0.487865010343162,0.4976462091779236,0.5035855535945905,0.4918724161079941,0.4959098185617992,0.5060847714024477,0.50428459035914,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.100026060683028,0.1520703698082663,0.5074725928986066,0.4995758696002162,0.511087004067399,0.5014409801854782,0.5030235903075002,0.5035878318241328,0.4949765038593208,0.4801999070482346,0.5040814482249554,0.5122564952324249,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07664354277126922,0.1528810644002631,0.5089705288226413,0.496335088076354,0.5037488267117857,0.5004639994167731,0.501073805524251,0.5036208661524955,0.4900498324741876,0.4951834430427425,0.505638238412165,0.5011918937555246,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06856737678720726,0.1840668791420044,0.5050785533546169,0.4956011184588232,0.501018748310313,0.4965689863093592,0.4962287706977153,0.5036740248418149,0.4973956039282752,0.5005893020415974,0.5017010780582193,0.4989888457881611,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08396368437205665,0.1685511205544595,0.4751490721530484,0.4933183324574806,0.5153078039993559,0.5077945826739124,0.509741329817772,0.5036979462520086,0.501792966649757,0.5037355370394558,0.5036675698581118,0.5022896206899693,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08136886052639936,0.1555433297920777,0.5192054750412358,0.5005327260079646,0.5159954496161941,0.507171107189181,0.5064842209821903,0.5037264241212868,0.4702083516857379,0.5049422392870052,0.5087875110494132,0.5052687855213955,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08016173498005097,0.1528810644002631,0.5099790251000142,0.4944916206717435,0.5044736834111474,0.4933365582938186,0.5009276191286227,0.5037624960890392,0.501772082878953,0.5026017381372587,0.4993989271057675,0.4990811140846225,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08264808288620079,0.1538839985834978,0.5011038022132239,0.5004829846629586,0.5075344848011712,0.5016376673359598,0.4996734537656096,0.5037700901875134,0.4949894138267269,0.4979659207236871,0.5044998830508834,0.4994141153027159,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06798795652496009,0.1812490514493854,0.5076396630650388,0.5023511328876104,0.5114970853850055,0.5022326649514128,0.4979328863953244,0.5037738872367505,0.5034822738553415,0.5032578682454291,0.5032552103109631,0.5017455035342934,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0815547247886042,0.160484646127384,0.503231668605693,0.4940811596492133,0.5035441657579062,0.502339741739899,0.5009895110311874,0.5037761654662928,0.4955282151134709,0.5041911829479074,0.502784376205563,0.5039500703213518,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07826605179329249,0.1548881975008853,0.4998462195058975,0.5079760816274456,0.5140369316196997,0.5068863284963988,0.4748194882792683,0.5037780639909113,0.5066277494433525,0.5173449209150585,0.5110068863284963,0.5142613372296121,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08119556359864966,0.1525724692669601,0.5030000486022301,0.4959291835129084,0.5083485721576048,0.5058349255626466,0.4968936340191309,0.5037894551386226,0.5014785709729255,0.5079639310698869,0.5034613900845374,0.5020583803914301,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08051428178345027,0.1494460464410381,0.4759305048860429,0.4860674872343204,0.5096934869973845,0.4741971519093082,0.4904428270702271,0.5037940115977071,0.4964827932916771,0.5033205195578412,0.5084017308469242,0.498038064659192,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07822504259664942,0.1410317701219204,0.508238457729729,0.494955240383593,0.5054445889010731,0.5002426314462504,0.5026256595474524,0.503798188351868,0.4978652989189041,0.5005619632870902,0.4982434850229189,0.5032229353924478,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08273340847276456,0.1517617746749633,0.5068415233154011,0.4929553345504141,0.5061580544527237,0.4996563670440426,0.4955323918676318,0.5038183127128245,0.4981690628578718,0.5034845520848837,0.4980369255444209,0.5000372110825235,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08318913970642705,0.1484418475236505,0.5088775011163323,0.5024187203640307,0.5008850921771673,0.4708637223840608,0.4884421618272008,0.5038304632703833,0.5035361919545083,0.5070055558424437,0.4738850344620188,0.497997436232355,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08175580213988631,0.1528810644002631,0.5026727429579924,0.4946617284775655,0.5041501748161468,0.4996502917652633,0.5031390206043079,0.5038380573688575,0.4942539253895012,0.5029833415855869,0.5024893454798406,0.5089990066919194,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08125840027092529,0.1525724692669601,0.511057007378426,0.4985252260763115,0.5083200942883266,0.4986125582087647,0.4962416806651214,0.503869952582449,0.4970398204147592,0.501598178023894,0.5060031348438501,0.5057536687089728,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07989782095649323,0.1535754034501948,0.504739856562668,0.4987803877850444,0.4977893579341621,0.4914361351506517,0.4973542160915908,0.5039094418945148,0.4968499679529044,0.497935924034714,0.4968761675926403,0.4980057897406767,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08362039770983482,0.1504110385996864,0.5173954216699118,0.4941950711263262,0.4963950814543002,0.4966639125402866,0.4977586018353417,0.5039117201240572,0.50386083966428,0.5006022120090035,0.4979461760676542,0.5061367909769959,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0883397625170651,0.1443124905144939,0.5023754340027278,0.4938556149245298,0.5036584569399427,0.4938586525639195,0.4985385157486413,0.5039436153376488,0.501331245462526,0.4983949872874791,0.4734821675379628,0.4940173692220301,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08666301552528816,0.171214650680427,0.5134677539390587,0.4915918141693726,0.5105049164193521,0.5018316965519755,0.5062620936018201,0.5039720932069269,0.4973124485499827,0.4995173950419649,0.5019900335051624,0.4982829743349847,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06957210210496234,0.1771576364648151,0.5028162714191546,0.4981257764965689,0.503761356974268,0.5024316303314368,0.4989216380166644,0.5039755105512403,0.4980270532164044,0.5064948527200541,0.506119704255429,0.5033531741812801,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06874464234689015,0.1725261799969646,0.5103146842525735,0.5010286206383294,0.5067348262318386,0.5029043629614554,0.5005551285984635,0.5039937363875784,0.4991479421511954,0.509354030795588,0.5069953038095035,0.4983255012864402,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08161822289953541,0.1550424950675368,0.5018780205526681,0.5015643842856838,0.5105311160590881,0.5064781457034109,0.5034051937558284,0.5040153795682298,0.4994300629095117,0.5008475013897199,0.5021563442617473,0.4960848625316294,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05560450201606504,0.202052663530126,0.5045621546583718,0.498488014993788,0.5061041363535569,0.50037666728432,0.4987196349972509,0.5040355039291865,0.4936281716752277,0.5022725339684024,0.5016137459257661,0.499247804546131,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08035421362881118,0.153381899124804,0.5062366533719316,0.4912956443288791,0.5085615866198059,0.4832071700440153,0.4962485153537482,0.5040552485852193,0.4951667360260993,0.5021392575401803,0.5063573995376712,0.5007825718477655,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08374739393169717,0.1532276015581525,0.5144284073960443,0.5025690835138197,0.51152518354936,0.5009412885058763,0.5015871665811064,0.5040560079950668,0.4971066484813321,0.4770950598870605,0.4992781809400278,0.5095457817820614,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09516117937158036,0.1642662012444984,0.4994144950076396,0.4989375856234602,0.5193155894691117,0.5034499989368262,0.5031158586039616,0.5040617035689224,0.4987655792930197,0.5003235085950005,0.5026791979416955,0.5203700300422535,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08292059561228055,0.1494460464410381,0.5065180147204004,0.4947984222501009,0.4757493856374334,0.4896021603691338,0.5034325325103355,0.5041239751764108,0.5017018374680667,0.5033801332308635,0.4998067301938317,0.5029461305030634,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08106724449947617,0.1546946931754945,0.5069383480709471,0.4950182714009289,0.5074395585702438,0.499315771727475,0.5014998344486532,0.5041444792422911,0.4987568460797744,0.5095491991263749,0.5037359167443796,0.5037165517932704,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07997454784053509,0.1555433297920777,0.5072781839776672,0.4962151013204618,0.505487875262376,0.4903778975282728,0.5043833136393046,0.5041532124555365,0.5027213451882272,0.4999563339337733,0.5046213886264705,0.4972209396633687,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08280947391815097,0.1522246673749178,0.5084309681260498,0.497853528066269,0.5092268296461453,0.5000994826900118,0.4952719142899669,0.5041665021278663,0.4988392420482194,0.5025238986278983,0.4990070716244991,0.4974707855031697,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08336508238879892,0.1527267668336116,0.5103978396308659,0.5005824673529706,0.5027817182710971,0.4993977879909964,0.5028777836167957,0.5041725774066457,0.4986892586033541,0.5048480724659252,0.5024608676105624,0.4972057514664203,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06528002666920663,0.1905119643850863,0.5065601619669322,0.5004245101047073,0.503927667730853,0.4970128613651758,0.4965925280146292,0.5041767541608064,0.4968716111335558,0.5008900283411755,0.5002365561674711,0.5002190897409804,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1079805219544718,0.1553890322254262,0.4716159178379297,0.4912815952467018,0.5115821392879165,0.5041501748161468,0.5094022533208992,0.504204852325161,0.4925239897570799,0.4969391986099762,0.5077459804436776,0.5110642217719765,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07645370987713113,0.1433474983558456,0.5068791141028484,0.4974996430773717,0.5058140417918426,0.4932423914727386,0.498970619951823,0.5042158637679486,0.4980665425284702,0.4970903211696126,0.5041600471441633,0.5031018095217844,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08276780328285233,0.1517617746749633,0.507143768434674,0.4992014805454384,0.5105242813704614,0.5003576820381345,0.4952069847480126,0.5042226984565753,0.4970808285465199,0.4971738562528287,0.5017994216334601,0.503828185040841,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08240202770634236,0.1540382961501492,0.511937163391585,0.5021969726885842,0.5084814688809032,0.5015765348432425,0.5014276905131484,0.5042447213421505,0.4979093446900544,0.5031059862759452,0.5015533728428963,0.4964269766678918,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08200450307436685,0.153381899124804,0.507465378505056,0.4677026788941777,0.5008490202094148,0.5008630692915921,0.5078678657241883,0.5042542139652433,0.4687415515654474,0.4984910526331776,0.5108553840639362,0.5104168248770514,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08908454244319564,0.1464739211817676,0.5074482917834892,0.4970538694969365,0.503260526179895,0.5008778777836167,0.4970588056609447,0.5042834512443689,0.4661174108376898,0.4893902850217038,0.5006082872877828,0.508415020519254,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08456691642590297,0.1464739211817676,0.5059321300231163,0.5012074616573967,0.5078636889700275,0.4911786952123765,0.4932127744886893,0.5043062335397914,0.4941119157480338,0.5020200301941354,0.5029951124382219,0.4969023672323763,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08368852589135473,0.1524181717003086,0.5054707885408091,0.4995135979927278,0.5119481748343726,0.4990533956251917,0.4987355826040467,0.5043115494087235,0.4958270428884305,0.4951314234681943,0.4974935677985923,0.5007962412250191,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08659885597570138,0.1410317701219204,0.4992721056612485,0.48916777793641,0.5023234144281795,0.4970345045458273,0.4988506331959307,0.5043142073431894,0.4931956877671224,0.5080022812671816,0.5006849876823722,0.498240827088453,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07967623900688958,0.1548881975008853,0.5111082675431268,0.4976427918336102,0.5071635130907068,0.4998621671126933,0.5001461863956281,0.5044383708532425,0.5028409522391958,0.4995261282552103,0.5021081217364362,0.5009002803741156,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07988459218338256,0.1509118733242273,0.5095788161104242,0.4936528524952688,0.473960595741837,0.4857899229350886,0.5029696722083333,0.5044463446566404,0.5010517826386758,0.5063680312755351,0.5082111189752219,0.5066129409513278,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08453186017715969,0.1502567410330349,0.513171963803489,0.5007749777492914,0.5087294161960856,0.5007704212902069,0.499815463407077,0.5044474837714115,0.4904975045792413,0.5027346348605571,0.4971324684161444,0.5017493005835304,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08538445460414218,0.1515682703495725,0.5048408580723747,0.5054487656552339,0.5121919453953943,0.5028291813865609,0.5089515435764558,0.5044786195751557,0.4954446800302548,0.5067439391500077,0.503769330777666,0.5008596519472787,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07159676582954988,0.1787790256488087,0.5067492550189396,0.5007153640762689,0.5059993377946129,0.5005038684337627,0.500079738033979,0.5044865933785536,0.5016038735977496,0.5085543722262554,0.5060187027457221,0.5048879414829147,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08628731836894521,0.1467825163150706,0.5095119880438513,0.4972816924511623,0.5073704522741287,0.5032240745072188,0.5007540939784874,0.5044869730834773,0.4930153279283602,0.507320331224199,0.5031621826046542,0.5021601413109843,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07374710289868874,0.1611397784185765,0.5196341619001041,0.5159153318772914,0.5190049908415172,0.5101468546762938,0.4727250359200857,0.5044972251164175,0.51659993985474,0.5198885641989897,0.507061372466229,0.5102554502844748,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08247478595845109,0.1528810644002631,0.5035996026767677,0.499394370646683,0.5093304890903181,0.4946032539193141,0.4991642694629149,0.5044995033459597,0.5028796821414142,0.5035897303487513,0.5064697921950893,0.5020557224569642,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08247346308114001,0.1524181717003086,0.5065567446226188,0.5013490915939405,0.5064963715397489,0.4991559159545933,0.4961604238114476,0.5045336767890936,0.4964041943724692,0.5019205475041235,0.504575064625778,0.5017485411736831,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08795546665820025,0.1490982445489958,0.5101385011679722,0.4994182920568767,0.5093494743365036,0.501350990118559,0.4995713131411317,0.5045359550186358,0.4985464895520392,0.5113178646610146,0.5033736782471605,0.4998169822267718,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07729770560159166,0.1537297010168463,0.5043347114090697,0.4987424172926734,0.5083432562886728,0.4707194345130511,0.4881938348070946,0.5045598764288296,0.5058584672679167,0.5121577719522604,0.5106746445202504,0.5033497568369668,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08080796054650702,0.1528810644002631,0.5089466074124476,0.4929310334352967,0.5020492674732611,0.4996726943557622,0.4983376518439989,0.5045705081666935,0.4875274526659841,0.5104194828115174,0.4986034452905957,0.4917767304672193,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07675664878136546,0.1411860676885719,0.5112290137088665,0.5031655999489676,0.5054935708362317,0.5029146149943955,0.5005331057128883,0.5045792413799387,0.5000899900669191,0.499989368262136,0.5068096281018094,0.5058679598910094,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08821408917251378,0.1514139727829211,0.5036899724486107,0.4991259192656202,0.5066642011160286,0.4976750667521255,0.5001196070509685,0.5045830384291758,0.4945713587057226,0.5013919982503197,0.5026829949909326,0.497503060421685,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06134578954609426,0.1918247584357768,0.5032510335568022,0.4960590425968171,0.5019623150457316,0.4928121857941756,0.493996485451226,0.5046039221999798,0.4959193111848919,0.4966206261789837,0.498452702435883,0.5009697663751544,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08176770803568595,0.1538839985834978,0.5061751411742905,0.5003185724309923,0.5071608551562409,0.5006451186653826,0.5017584135016995,0.5046084786590644,0.4992869141532731,0.5056116590675054,0.5025911063993949,0.4958278022982779,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08255415859711507,0.1527267668336116,0.5083595836003924,0.490095017360109,0.5033197601479937,0.4967387144102574,0.4976602582601009,0.504628603020021,0.4988437985073039,0.4992922300222051,0.5023610052156268,0.5037731278269031,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0670533437046914,0.1756526028228866,0.5048146584326387,0.5024031524621585,0.5063558807179763,0.5009891313262637,0.5025949034486319,0.5046445506268168,0.4970838661859096,0.5037340182197609,0.5067902631507003,0.5110702970507558,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07920794043877194,0.1509118733242273,0.5084055278961612,0.4994106979584025,0.503486830314426,0.4999851915079753,0.5010381132614222,0.5046483476760539,0.4941878567327758,0.5012048037229307,0.5064287840633286,0.5031067456857926,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08111619095998562,0.1538839985834978,0.5036322573002068,0.4966206261789837,0.5081173318590656,0.505928712678803,0.5003789455138622,0.5046608779385363,0.5029279046667253,0.4951587622227014,0.5047425144971339,0.4993898141875985,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07946457863711887,0.1546946931754945,0.4805317691515569,0.4984135928287409,0.5198847671497525,0.5019220663238183,0.5054142125071763,0.5046806225945693,0.4660942488373435,0.4896310179433358,0.5113087517428455,0.5123878731360284,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08312630303415142,0.1535754034501948,0.519901094461472,0.5037336385148373,0.5079069753313304,0.5015753957284714,0.5081864381551807,0.5046859384635012,0.4668270793401031,0.4992029993651333,0.5067169801004243,0.4780838115084005,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07973113841529883,0.1563540243840745,0.5072933721746156,0.4970690576938849,0.5035813768404297,0.5008699039802188,0.4980688207580125,0.504713656922932,0.5033903852638038,0.4989755561158312,0.5059074492030752,0.5018111924860952,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09240761024859506,0.1616418778772702,0.5108155150469467,0.4900099634571981,0.4730177884162658,0.4909322667168889,0.5073894375203142,0.5047159351524743,0.5017181647797863,0.5090734288569666,0.5116315009279988,0.5165520970343526,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1021724291202336,0.1581689178934588,0.5049285699097517,0.4678363350273235,0.5052741013903275,0.5009849545721029,0.5171827869126344,0.5047292248248041,0.5003402156116438,0.5040453762572029,0.5042097884891692,0.473018927531037,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08931273877935464,0.1490982445489958,0.5076373848354966,0.4904557370376332,0.5092002503014856,0.50076358660158,0.5007358681421493,0.504739856562668,0.4663178950374084,0.4959082997421043,0.5002316200034629,0.5065658575407879,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1000168005418506,0.1619504730105732,0.5199546328557151,0.4974985039626005,0.5083816064859675,0.49685566352676,0.5020033231774922,0.5047592215137772,0.4895926677460411,0.4706131171344125,0.4937485381360436,0.5060114883521717,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08033040183721196,0.1532276015581525,0.5073845013563059,0.4980604672496908,0.5072857780761414,0.4956941461651321,0.4979431384282645,0.5047611200383957,0.5016372876310361,0.4954659435059826,0.4941464688960914,0.5074600626361241,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08415351726619463,0.153381899124804,0.5049847662384607,0.5037685713678186,0.5120374054914444,0.5026795776466192,0.497873272722302,0.5047869399732079,0.4966377129005506,0.5008869907017858,0.5030820648657515,0.5041740962263405,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08617024372691584,0.1477867152324581,0.5143391767389726,0.5087385291142547,0.506799755773793,0.4906144536957439,0.4987872224736712,0.5047873196781316,0.5005460156802944,0.5049703374513598,0.4998750770800994,0.4749930134294036,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07993420008254759,0.15423180047554,0.5152159154078182,0.50917101302236,0.5154547498048316,0.5042386460633712,0.4741861404665206,0.5048101019735542,0.507682569721418,0.5196072028505208,0.5175670482954285,0.5063247449142322,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08500148162258836,0.1522246673749178,0.5081511255972758,0.5039626005838342,0.5100595225438407,0.5068798735126957,0.5026959049583387,0.5048587042037891,0.497288527139789,0.503801985401105,0.5036030200210811,0.5049338857786836,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08049642293975084,0.1543860980421916,0.5086322117356159,0.4920330312907233,0.5063775238986278,0.4928528142210125,0.5075914405397277,0.5049342654836073,0.5040484138965926,0.5041042305203779,0.5072136341406366,0.505293086636513,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08050237588765069,0.1628003743613092,0.5225180207956792,0.5102938004817695,0.517805882692442,0.5034898679538157,0.5046012642655139,0.5049456566313186,0.4972851097954757,0.5106750242251741,0.5103853093683836,0.4930479825517993,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07526179741986005,0.1687446248798503,0.5003052827586625,0.4605216993769801,0.4989599882139591,0.4921009984720673,0.4711154667484804,0.5049532507297928,0.5030585231604815,0.5075162589648332,0.5091079820050242,0.5081537835317418,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07813839413277457,0.1506032781909243,0.507147565483911,0.4977707523929004,0.506616738000565,0.4936805709546996,0.4963977393887661,0.504976412730139,0.5007753574542151,0.5002183303311329,0.4990951631667997,0.4930870921589414,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08113338836502948,0.1525724692669601,0.5094728784367092,0.4902852495268876,0.5073894375203142,0.4945709790007988,0.4987727936865702,0.5050083079437306,0.4911635070154281,0.4935829867893062,0.5042914250477668,0.5052304353241008,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08144558741044122,0.153381899124804,0.5097899320480068,0.4928714197622743,0.5063046205532755,0.4998420427517367,0.4993115949733142,0.505011725288044,0.4954963198998793,0.5064963715397489,0.5066011700986929,0.5035536583809989,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08049510006243982,0.1556988920928821,0.5090544436107811,0.4970941182188497,0.5137031709917588,0.5020333198664653,0.4987708951619517,0.5050227367308316,0.5007373869618441,0.5039504500262755,0.5075849855560246,0.5044482431812589,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08117902763226126,0.1543860980421916,0.5100971133312879,0.4950270046141741,0.5079749425126745,0.5033862085096429,0.4993560204493883,0.5050326090588481,0.5008623098817446,0.4961425776800332,0.5050952603712602,0.4998587497683799,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08218772158194959,0.1535754034501948,0.5088011804266668,0.4963916641099868,0.5142696907379336,0.5062841164873952,0.4930244408465292,0.505035266993314,0.4963320504369643,0.5030030862416198,0.5001127723623418,0.5042667442277257,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08140722396842026,0.1506032781909243,0.5080064580213424,0.5016183023848506,0.5094368064689567,0.5035528989711514,0.4990761779206143,0.505055011649347,0.4666482383210359,0.4974726840277883,0.5081177115639893,0.5095651467331707,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09791474849456566,0.1520703698082663,0.5037480673019382,0.4989322697545283,0.4796276917282041,0.4927624444491696,0.4992645115627742,0.5050645042724398,0.4986391375534244,0.50468479934873,0.4792962093298055,0.5086561331458096,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08486191806627086,0.1443124905144939,0.508091891629177,0.4914467668885155,0.507376527552908,0.4962925611248986,0.4992098340537601,0.5050789330595407,0.4976910143589213,0.4847426967554973,0.4974886316345841,0.5003200912506872,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08056124392799313,0.1522246673749178,0.5092913794831759,0.5044577358043516,0.514184257130099,0.4701472191930207,0.489353453644104,0.5051146253223694,0.4970823473662147,0.5015294514327026,0.5025554141365661,0.5071137717457009,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08599496248319943,0.1509118733242273,0.5115635337466548,0.510238363562908,0.5068498768237226,0.5008714227999137,0.5015248949736181,0.5051563928639775,0.4660684289025312,0.4932059398000625,0.5024304912166656,0.4980927421682061,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08280087521562901,0.1482875499569991,0.5085634851444245,0.5019319386518348,0.5127740330434412,0.5062617138968963,0.4985988888315112,0.5051787954544763,0.4685046156930525,0.5005946179105293,0.5042067508497795,0.4760706160028917,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07475513540972156,0.1517617746749633,0.5109389191471523,0.4999605106879341,0.5102451982515347,0.496896291953597,0.4981284344310349,0.5051890474874166,0.4998720394407097,0.5039219721569973,0.4986250884712471,0.5011949313949143,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08778084685313947,0.1502567410330349,0.516962178351959,0.5000493616400822,0.5061865323220018,0.5005145001716266,0.503169017293281,0.5052046153892886,0.466852139865068,0.4956747812140229,0.5001989653800238,0.5107672925216356,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08301055126943307,0.1527267668336116,0.510223934775807,0.5036269414312748,0.509303150335811,0.4981348894147379,0.5019683903245109,0.5052125891926865,0.494578573099273,0.4976310209809752,0.5011429118203661,0.4994429728769178,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08000100538675636,0.1540382961501492,0.5010730461144035,0.4911316118018365,0.5067811502325312,0.4911338900313788,0.4999206416709446,0.505240687357041,0.5025781964319886,0.4974483829126709,0.5033812723456347,0.5030771287017433,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08091180641542584,0.154540395608843,0.5050572898788892,0.5016881680908132,0.5010829184424199,0.4989155627378851,0.4978652989189041,0.5052543567342945,0.5025565532513372,0.4948986643499603,0.5043024364905544,0.502057241276659,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0779307023949371,0.1538839985834978,0.5079901307096228,0.5025751587925991,0.5055190110661202,0.4969464130035266,0.4988327870645163,0.50527334198048,0.4963764759130384,0.500338696791949,0.497388009829801,0.5044679878372919,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0787224444656105,0.1520703698082663,0.5044987439361123,0.4970174178242603,0.5107858980628973,0.4959751278086773,0.4999908870818309,0.505325741259952,0.493622476101372,0.5005627226969377,0.5013809868075321,0.4993062791043823,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08613452603951699,0.1506032781909243,0.5199937424628572,0.4924822222154718,0.5068327901021558,0.5024293521018945,0.5044106523938117,0.5053454859159849,0.4896864548621974,0.501972187373748,0.5042595298341752,0.5039083027797437,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0825720174408145,0.1535754034501948,0.5060900872713796,0.497541030914056,0.5084939991433857,0.49918629234849,0.500315155086679,0.5053625726375518,0.4996658596671354,0.504313447933342,0.5059602281874709,0.5055193907710439,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08286172757193805,0.1601368442353417,0.5010753243439457,0.5023317679365011,0.5111557306585905,0.4995451135013957,0.5029787851265024,0.5053659899818652,0.501368076840126,0.5096296965702013,0.5148726621567846,0.5050272931899161,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06832462880062656,0.1939861891030505,0.5056701336257566,0.4996920593068714,0.5075599250310597,0.5011319003775785,0.4994501872704683,0.5053705464409497,0.4988532911303967,0.5037021230061693,0.4999008970149117,0.5020830612114713,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0853070662814448,0.1501024434663834,0.5078014173625391,0.5017166459600915,0.5044789992800793,0.503316722508604,0.5012621391664109,0.5053754826049579,0.5006584083377125,0.5014979359240347,0.503693389792924,0.503839955893476,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0886268268935666,0.1482875499569991,0.5099748483458534,0.4991149078228326,0.5097861349987697,0.4996518105849581,0.5012291048380482,0.5053971257856094,0.4917209138434339,0.4978952956078772,0.5027604547953693,0.4893363669225371,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0865254362849372,0.1628003743613092,0.5096486818163868,0.4948808182185459,0.5112085096429861,0.4981048927257649,0.4688171128452656,0.5054142125071763,0.5011956908047617,0.5064196711451596,0.4981945030877604,0.4661838591993389,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08171876157517649,0.1517617746749633,0.4990188424771341,0.5007681430606646,0.5047683344319461,0.5026305957114606,0.5012389771660646,0.5054309195238196,0.4958999462337828,0.5003705920055406,0.4982837337448321,0.4992204657916239,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08038000973637699,0.1543860980421916,0.5049980559107905,0.4956178254754664,0.5050242555505265,0.4963996379133847,0.4931151903232959,0.5054586379832504,0.4962887640756615,0.5005342448276594,0.5018343544864414,0.5059473182200648,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0747485210231662,0.1466282187484191,0.506060849992254,0.4927780123510417,0.50298979656929,0.4986205320121626,0.4987659589979435,0.5054783826392832,0.4984751050263818,0.4956884505912764,0.5008118091268913,0.5012522668383945,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0756626292451133,0.1522246673749178,0.5140357925049285,0.4921856726700546,0.4779577494737289,0.4887485837006345,0.5006280319438158,0.5054802811639019,0.5036463063823841,0.5047083410540001,0.5149850548142028,0.5079946871687073,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08426331608301318,0.1662733343451206,0.504908445548795,0.4937853695136435,0.5095651467331707,0.4972372669750882,0.4674270131195645,0.5054988867051636,0.5070575754169919,0.5068134251510465,0.5012234092641925,0.4670583196386424,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08146741488607379,0.1528810644002631,0.4786028681391117,0.4985024437808889,0.5201118306941309,0.5048002296455378,0.5002498458398009,0.5055072402134853,0.4683637451663563,0.4972353684504697,0.5063414519308754,0.5128625042906656,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07733805335957922,0.1504110385996864,0.5022896206899693,0.5016893072055844,0.5101798890046566,0.5047049237096867,0.4971962588433276,0.505514074902112,0.5017960042891467,0.5045594967239059,0.5067777328882178,0.5089116745594663,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0775397921495169,0.1556988920928821,0.5087187844582217,0.5035597336597782,0.5043772383605252,0.5028667721740081,0.5124573591370674,0.5055152140168832,0.496396600273995,0.5115403717463084,0.5006462577801538,0.5032586276552764,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05377893132679301,0.1921725603278191,0.4698195338438592,0.4982488008918509,0.5089610361995486,0.503336467164637,0.5000774598044367,0.5055212892956624,0.5032673608685218,0.5074088024714233,0.5040370227488813,0.5053059966039191,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09885332994676738,0.1482875499569991,0.5119884235562858,0.4854576811268426,0.5100283867400964,0.4996240921255273,0.4995466323210905,0.5055220487055099,0.5028922124038966,0.5064075205876009,0.5074543670622685,0.5056530469041898,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0811572001566287,0.1551967926341883,0.507032514892027,0.5030923168986916,0.514831654025024,0.5022444358040479,0.5031625623095779,0.5055683727062025,0.4981831119400491,0.5074934766694106,0.5036683292679592,0.5048617418431788,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08136158470118848,0.1527267668336116,0.5070104920064519,0.4995739710755976,0.5109058848187895,0.5010426697205067,0.5014432584150205,0.5055911550016251,0.491692056269232,0.5038919754680242,0.5031431973584687,0.500232759118234,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06552740472637608,0.1892004350685486,0.5160691123713939,0.5100868612983478,0.5098670121475198,0.5041125840286995,0.5001746642649064,0.5056238096250641,0.5022072247215243,0.5118361618818783,0.5139678253235844,0.5057213937904574,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08210239599538582,0.1532276015581525,0.5086132264894304,0.4982351315145973,0.5082821237959556,0.4985430722077259,0.5027680488938435,0.5056446933958681,0.4999494992451465,0.5035726436271843,0.5047193524967876,0.4967413723447234,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08667227566646557,0.1504110385996864,0.4975235644875654,0.5026917282041778,0.5125765864831122,0.4946750181498953,0.503469743592859,0.5056670959863669,0.4993765245152686,0.4763827334501811,0.4936855071187078,0.5135938159737304,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08008633097332019,0.15423180047554,0.5069603709565222,0.5009636910963751,0.507699656442985,0.4952859633721441,0.5008216814549077,0.5056727915602226,0.4897847984374382,0.5050565304690419,0.504807823744012,0.5007070105679473,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06848138976198787,0.1862283098092781,0.4636223697839934,0.4985316810600146,0.5165407058866412,0.5041646036032478,0.4987359623089704,0.5056921565113318,0.5012275860183534,0.5028318393210268,0.4998017940298234,0.507275905748125,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1147364563820893,0.1614875803106187,0.5114473440399996,0.5024821310862901,0.5004074233831404,0.5046278436101735,0.5009895110311874,0.5056929159211793,0.4916009270875417,0.5059628861219369,0.5003907163664972,0.500355783513516,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07968682202537802,0.154540395608843,0.5058113838573767,0.4873691157127972,0.5064170132106937,0.4999658265568661,0.4929325522549915,0.5057039273639669,0.5010346959171088,0.5053135907023932,0.4998340689483388,0.5039515891410467,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08648508852694964,0.1490982445489958,0.511792116110728,0.4987014091609128,0.5084617242248702,0.5019083969465649,0.5087297959010093,0.5057297472987791,0.4914091761010683,0.5033501365418905,0.5059036521538381,0.473680753213063,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08071866632801006,0.1543860980421916,0.5069922661701138,0.505899855104601,0.5090111572494782,0.5007738386345203,0.4969194539539432,0.5057654395616078,0.4948360130375482,0.505007928238807,0.5050557710591944,0.5040533500606008,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0971058090188483,0.1598282491020387,0.5067959587245559,0.4960981522039592,0.5045279812152379,0.4924161535587464,0.4999373486875878,0.5057707554305397,0.4928057308104725,0.503081305455904,0.4932640346533901,0.4666049519597329,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08242583949794163,0.1525724692669601,0.505803030349055,0.4949073975632056,0.5090965908573128,0.4931580969796751,0.4951158555663222,0.5057772104142428,0.5013418772003899,0.5031773708016026,0.4973367496651002,0.4928680024179609,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1007794393116805,0.1585154550513482,0.4688064811074018,0.4879895535581388,0.5120829700822895,0.5009109121119795,0.5115597366974176,0.5057859436274881,0.4952369814369856,0.5028614563050762,0.4980756554466392,0.4752557692366108,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07747166396799698,0.1553890322254262,0.5003910960714208,0.5069994805636643,0.5090787447258985,0.4730941091059315,0.4947046351339446,0.5058360646774178,0.5005110828273132,0.5088619332144603,0.5120263940486568,0.5164100873928852,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1008760093553883,0.1471303182071129,0.505105892109124,0.4942151954872828,0.5082274462869414,0.497932126985477,0.5013468133643981,0.5058527716940611,0.4914441089540496,0.4782721451505605,0.4943556863090554,0.499403483564852,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09596615021536442,0.1687446248798503,0.5113524178090721,0.4977050634410985,0.5172674611106216,0.5148384887136508,0.5007385260766153,0.5058664410713146,0.4667063331743634,0.5001704875107456,0.5077657250997104,0.5106112337979908,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08185501793821631,0.1845689786006982,0.5170050850083382,0.5003428735461097,0.5085688010133564,0.5029605592901644,0.4978778291813865,0.5059017536292196,0.4965348128662253,0.4975991257673836,0.4621563290735503,0.4963001552233727,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0891950026986697,0.1507575757575758,0.5163785718842172,0.5078166055594875,0.5077619280504734,0.502069012129294,0.5075261312928496,0.505911625957236,0.4981842510548202,0.5015590684167519,0.4998378659975759,0.5013802273976846,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08293845445597992,0.1519160722416148,0.5070480827938991,0.4977422745236221,0.5087958645577348,0.4998238169153986,0.5000774598044367,0.5059230171049474,0.4972828315659334,0.5042705412769628,0.5042542139652433,0.4986455925371275,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09882290376861286,0.1527267668336116,0.4979256720017739,0.5046316406594107,0.5158466052860999,0.5092697363025245,0.5047709923664121,0.505952254384073,0.5010536811632943,0.5068700011846793,0.5125731691387988,0.5152504685558758,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0830813252055751,0.1515682703495725,0.5121365084765327,0.5021738106882379,0.5027167887291427,0.4977540453762571,0.4989611273287302,0.5059663034662503,0.4924062812307299,0.5012169542804895,0.5078492601829265,0.5042143449482538,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08658827295721283,0.1502567410330349,0.5034454424777416,0.4947760196596021,0.5112058517085202,0.5022820265914951,0.5032586276552764,0.5059925031059862,0.4921723829977248,0.4995511887801751,0.4968006063128221,0.4746755801131823,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08835431416748679,0.168088227854505,0.4683136241164266,0.4971142425798063,0.5195418936036427,0.5119048884730697,0.509282266565007,0.5060259171392727,0.4976036822264681,0.5136352038104147,0.5090263454464266,0.5090472292172307,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0807583526473421,0.153381899124804,0.5006044902385457,0.4960571440721985,0.5013532683481012,0.5015841289417168,0.4918716566981466,0.5060559138282457,0.5022774701324106,0.5041729571115694,0.5019080172416411,0.5022877221653508,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08330489147114545,0.1532276015581525,0.5098818206395446,0.5009610331619091,0.5092389802037041,0.4978037867212631,0.5041395430782829,0.506084391697524,0.4946769166745138,0.5009754619490101,0.5058975768750588,0.50414334012752,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08154612608608225,0.1525724692669601,0.5026970440731098,0.4936574089543533,0.5095575526346965,0.502127866392469,0.5029579013556984,0.506096162550159,0.4978296066560753,0.4989197394920459,0.5054548409340133,0.504016518683001,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0816493105163455,0.1532276015581525,0.5110980155101866,0.5002665528564442,0.5032882446393258,0.4912022369176465,0.5021179940644526,0.5061029972387857,0.4988320276546689,0.4959132359061126,0.5033835505751769,0.5009526796535875,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07641733075107682,0.1525724692669601,0.5101552081846155,0.5020883770804032,0.5098415719176312,0.4947908281516267,0.4985909150281133,0.5061098319274125,0.4970660200544952,0.4958604569217169,0.5055486280501695,0.5073104588961825,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08196150956175724,0.1507575757575758,0.4988179785724917,0.4960605614165119,0.5095351500441976,0.4967626358204512,0.5010905125408941,0.5061117304520311,0.4992310975294878,0.5044395099680136,0.5022262099677098,0.5140927482434849,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07555613762157243,0.1481332523903476,0.5034883491341208,0.4986638183734655,0.5069493595137347,0.4946503373298541,0.497258530450816,0.5061428662557752,0.4843705859302618,0.4947509591346372,0.5010141918512285,0.504958186893801,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09911327533839198,0.1490982445489958,0.5026526185970358,0.5087051150809682,0.5116971898798005,0.5073545046673329,0.5021912771147286,0.5061481821247071,0.4916692739738094,0.4759950547230735,0.4963491371585313,0.5076377645404203,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08104673990115463,0.153381899124804,0.5052429655865833,0.502677299417077,0.5064223290796256,0.5022394996400397,0.4991095919539007,0.5061637500265793,0.5012237889691162,0.500615881386257,0.5083873020598232,0.5057100026427462,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07985747319850572,0.1512596752162695,0.4821553874053395,0.4957643915760184,0.5090635565289502,0.5119971567695312,0.4975114139300066,0.5061724832398246,0.5004936164008225,0.5082885787796587,0.5074953751940291,0.5099634571981421,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06208726227894723,0.202052663530126,0.5103758167452909,0.5001511225596363,0.5060080710078583,0.5013358019216106,0.5015298311376263,0.5061812164530699,0.4956322542625674,0.5026864123352459,0.5046039221999798,0.5030478914226176,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08289215375009257,0.1527267668336116,0.504258390719404,0.4994323411390539,0.5069372089561759,0.504423182656294,0.5005293086636512,0.5061842540924596,0.4967493461481213,0.4994376570079859,0.4981796945957357,0.4939767407951932,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08219764316178257,0.1514139727829211,0.5042713006868101,0.4963666035850219,0.5079107723805676,0.4972535942868078,0.4988426593925328,0.5062180478306697,0.4945516140496896,0.5015780536629374,0.5039538673705889,0.5003440126608809,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08388365029473704,0.1525724692669601,0.5011121557215455,0.5004021075142084,0.4993715883512604,0.5019023216677855,0.4994782854348228,0.506226781043915,0.4962576282719173,0.4960795466626974,0.5015784333678611,0.504114482553318,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1004698860208909,0.1596739515353873,0.5050242555505265,0.4944574472286096,0.505803030349055,0.4989899849029322,0.4995735913706739,0.5062279201586862,0.4922513616218563,0.4965834150964601,0.500748018699708,0.4945238955902588,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0802960070271243,0.1535754034501948,0.5030528275866258,0.4957097140670041,0.5043704036718984,0.4923310996558354,0.5009409088009525,0.5062351345522367,0.4983228433519742,0.500039109607142,0.5038464108771791,0.5045758240356254,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07768927728566744,0.1419967622805686,0.5045632937731429,0.4990742793959957,0.5071973068289171,0.4989277132954438,0.5017291762225738,0.5062385518965501,0.4962139622056906,0.5065814254426599,0.5033740579520842,0.4998515353748295,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08314746907112847,0.1517617746749633,0.5070932676798205,0.4957336354771979,0.5070537783677548,0.4995124588779567,0.4921997217522318,0.5062472851097954,0.4983460053523205,0.5022064653116769,0.50110646014769,0.5009412885058763,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08384396397540511,0.1474389133404159,0.5049361640082258,0.4984902932233302,0.5030163759139497,0.472677572804622,0.4894100296777368,0.5062708268150654,0.5019706685540531,0.5008019367988747,0.4736773358687496,0.4887827571437683,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08136753764908827,0.1528810644002631,0.5042716803917339,0.4981181823980947,0.5048571853840942,0.507002518203054,0.4990511173956494,0.5062746238643024,0.496116757745221,0.5002764251844606,0.5065495302290683,0.5026135089898937,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07960546507074745,0.1504110385996864,0.5041919423577549,0.4703431469336549,0.5004434953508928,0.4980752757417155,0.5002741469549183,0.5063293013733167,0.4713470867519433,0.4984838382396272,0.5043221811465873,0.5101274897251847,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0828723105904266,0.1682425254211565,0.5091288657758282,0.4985985091265875,0.5081879569748756,0.5021331822614009,0.504701886070297,0.5063668921607639,0.4611216331564414,0.4985388954535651,0.5003641370218375,0.4693954034440755,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08755529627160258,0.1517617746749633,0.5137897437143646,0.5042002958660765,0.51664702326528,0.5108208309158786,0.5022178564593882,0.5063748659641618,0.4983494226966339,0.5001537804941023,0.5054267427696587,0.4974031980267494,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0816876739583664,0.1685511205544595,0.5106693286513184,0.5000580948533275,0.512236750576392,0.5075614438507546,0.4890212118358581,0.5063756253740093,0.501854478847398,0.4993651333675573,0.4623871896671657,0.4960294256127677,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0847898212528177,0.1726804775636162,0.5083219928129451,0.4974119312399947,0.5044736834111474,0.4949609359574487,0.4946059118537801,0.5063817006527886,0.4955612494418337,0.5006595474524836,0.5018582758966351,0.5019995261282552,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08166121641214502,0.1546946931754945,0.5044919092474855,0.5061212230751237,0.5102243144807307,0.5031724346375943,0.4941005246003225,0.5063851179971021,0.493022162616987,0.5022641804600808,0.509082162070212,0.5048309857443583,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08649897873871587,0.1443124905144939,0.5162134002424036,0.506687363116375,0.5027380522048704,0.4965029176526337,0.4989167018526562,0.5064022047186689,0.4954336685874672,0.4749170724446617,0.4996563670440426,0.5075527106375093,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0869904276597771,0.1482875499569991,0.5088334553451821,0.4998834305884211,0.5072356570262118,0.5023834078061257,0.5092758115813039,0.5064234681943967,0.490288666871201,0.4993658927774047,0.4734715358000989,0.4943317648988617,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09491710850768859,0.1628003743613092,0.5084279304866601,0.4684298138230817,0.5097610744738048,0.502163178950374,0.5043715427866695,0.5064386563913451,0.4987522896206899,0.5052456235210493,0.5092032879408753,0.5093859260091796,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0860928554042184,0.1524181717003086,0.5102038104148503,0.4961463747292703,0.5049650215824277,0.5061485618296309,0.4972862489102468,0.5064473896045903,0.5028766445020245,0.5146687606127526,0.4981789351858882,0.491903931616662,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06102366892084965,0.2022069610967775,0.504240164883066,0.4997296500943186,0.5099972509363523,0.5011083586723085,0.4966658110649051,0.5064561228178357,0.4969346421508916,0.5016946230745163,0.5020223084236777,0.5008695242752951,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1023860738059709,0.1578603227601558,0.5196797264909493,0.4991767997253973,0.5002293417739205,0.4628994116092501,0.4846492893442647,0.5064682733753945,0.4942581021436621,0.508421475502957,0.5026097119406566,0.497206131171344,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.084289112190579,0.1489439469823443,0.499944942786062,0.5131157674747799,0.5076932014592819,0.4989873269684662,0.4997364847829454,0.5064887774412747,0.4697997891878263,0.5004723529250947,0.5128142817653545,0.5134024446921808,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0817868897566964,0.1487896494156928,0.506988089415953,0.4890732314104063,0.4782892318721275,0.4907473504190423,0.5039614614690631,0.5064952324249778,0.4989698605419756,0.4913028587224296,0.498111347709468,0.5086276552765314,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08162880591802396,0.1481332523903476,0.5050455190262543,0.497455977011145,0.5057559469385151,0.5021673557045349,0.5002942713158749,0.5065286464582642,0.4978903594438689,0.4969467927084503,0.4988388623432957,0.503819072122672,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07820453799832788,0.1553890322254262,0.5140973047025694,0.5069398668906419,0.4738352931170128,0.4968385768051931,0.5058630237270012,0.5065286464582642,0.4979093446900544,0.4749371968056184,0.495313681831575,0.5111170007563721,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08121276100369346,0.157666818434765,0.5045431694121864,0.5134935738738711,0.5258954960920769,0.5091505089564796,0.5033273542464679,0.5065320638025776,0.496411029061096,0.5037898348435463,0.5098818206395446,0.5175985638040965,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07428022245504867,0.1713689482470785,0.5117435138804931,0.5046373362332663,0.5119576674574654,0.5036128923490976,0.4992352742836486,0.5065404173108993,0.4942808844390846,0.4703458048681208,0.5024897251847643,0.5059970595650707,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07179387454889885,0.1519160722416148,0.5053853549329744,0.5030148570942549,0.5066266103285814,0.4934481915413893,0.49093340583166,0.506579906622965,0.4938013171204393,0.507473352308454,0.5062677891756757,0.5062776615036921,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07479085309712041,0.1555433297920777,0.5064823224575717,0.4974491423225182,0.5098897944429425,0.5054567394586318,0.4979875639043386,0.506599651278998,0.4968006063128221,0.5078382487401389,0.5093452975823427,0.5033888664441089,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08448886666455008,0.1528810644002631,0.5115392326315373,0.5023370838054331,0.5077186416891705,0.5002563008235039,0.5022941771490539,0.5066444564599958,0.4964402663402216,0.4918910216492559,0.5052201832911607,0.4945800919189678,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08780135145146101,0.1519160722416148,0.507223506468653,0.4957943882649914,0.519409376585268,0.4933084601294641,0.5013225122492807,0.506653189673241,0.4961714352542351,0.5082680747137783,0.5026867920401696,0.5022539284271407,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08124649437512571,0.1515682703495725,0.5174216213096478,0.4929784965507604,0.5114207646953399,0.4948371521523193,0.4756263612421514,0.5066683778701895,0.5000983435752407,0.5120108261467847,0.5032574885405053,0.4993560204493883,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07545295319130918,0.1749962057975414,0.5085460187179338,0.5027562780412086,0.5086485390473354,0.5074631002755138,0.5081048015965832,0.5066809081326719,0.4960818248922397,0.5056283660841486,0.50136541890566,0.4967804819518655,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06915605719063189,0.1789725299741994,0.5086238582272943,0.4961395400406435,0.5063061393729704,0.4977498686220963,0.4998219183907801,0.506691160165612,0.500506146663305,0.4976317803908226,0.4948155089716679,0.5033721594274656,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08234977405255528,0.1540382961501492,0.5077915450345227,0.4997247139303104,0.5086610693098179,0.5038874190089397,0.5032126833595075,0.5066949572148491,0.4970170381193366,0.4977878391144673,0.5042245969811939,0.508544499898239,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0859301414949572,0.1441581929478424,0.5108641172771815,0.502198491508279,0.5087791575410916,0.5000778395093604,0.497714935769115,0.5067021716083996,0.4994877780579156,0.5021164752447577,0.4999756988848825,0.5005213348602533,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.085391730429353,0.1497546415743411,0.5137775931568059,0.5037446499576248,0.5134654757095165,0.4957708465597214,0.5026150278095886,0.50672267567428,0.5003671746612272,0.4778783911446736,0.5000804974438263,0.5060016160241553,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07768927728566744,0.1410317701219204,0.5084184378635674,0.5016585511067638,0.502195833573813,0.4908107611413018,0.4986216711269338,0.5067321682973727,0.4964227999137309,0.5008326928976953,0.4993898141875985,0.5035418875283639,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07781362775290768,0.1421890018718066,0.5093122632539799,0.4962469965340534,0.5069326524970914,0.4950896559265863,0.500634107222595,0.5067522926583293,0.4980767945614104,0.5025003569226282,0.5020561021618879,0.4985381360437176,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07797898741679099,0.15423180047554,0.5069296148577017,0.4934633797383376,0.5084602054051754,0.4965336737514542,0.5021722918685431,0.5068073498722672,0.5014481945790287,0.5071342758115812,0.5035973244472255,0.5074585438164293,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08023317035484856,0.1647683007031922,0.5057399993317192,0.5022121608855326,0.508099865432575,0.5034237992970901,0.5029920747988322,0.5068122860362754,0.4944316272937974,0.5012340410020564,0.4987834254244341,0.499120983101612,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1003885290662603,0.1490982445489958,0.5021312837367824,0.5104437839266348,0.5077402848698219,0.4993989271057675,0.5063258840290032,0.5068172222002837,0.4899670568008189,0.5103226580559714,0.5034746797568672,0.5096027375206179,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0547075911991618,0.2040218546061618,0.4951242090746438,0.5045101350838236,0.5089044601659158,0.5008759792589982,0.4973158658942962,0.5068274742332238,0.4989250553609778,0.5024764355124345,0.5098704294918333,0.510589970322263,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07462417055592596,0.1514139727829211,0.5066805284277481,0.5001044188540201,0.5088854749197304,0.4969312248065783,0.4939387703028222,0.506835068331698,0.4996882622576343,0.5014554089725791,0.5012640376910295,0.5006576489278651,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1084223629763681,0.1477867152324581,0.5030197932582631,0.504934645188531,0.5004898193515854,0.5004412171213506,0.5001982059701764,0.506870380889603,0.4985586401095979,0.4984375142389346,0.5022091232461429,0.4991608521186015,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1155162925569631,0.1599825466686903,0.5060779367138208,0.4903410661506729,0.5071536407626904,0.4960438543998687,0.4974237020926297,0.50687417793884,0.4793698720850052,0.4931759431110894,0.464204837136964,0.4910579490466368,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06911438655533331,0.1934840896443568,0.4693897078702198,0.5016775363529493,0.5133420716093109,0.5042986394413173,0.5019877552756201,0.5068855690865514,0.5033129254593669,0.509206325580265,0.5053314368338077,0.5109689158361254,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07712176291921985,0.1507575757575758,0.4998135648824585,0.4959284241030609,0.5104388477626266,0.5025812340713783,0.4981193215128659,0.5069167048902956,0.4920694829633994,0.5055592597880334,0.5000250605249648,0.4934675564924985,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08303171730641018,0.1528810644002631,0.5086230988174469,0.4992732447760196,0.5087768793115494,0.4986550851602202,0.506326263733927,0.5069299945626254,0.4957518613135359,0.5040123419288401,0.5048268089901975,0.4902275343784837,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07672159253262217,0.1540382961501492,0.5086527158014963,0.4835151107371439,0.505823914119859,0.4861476049732231,0.4991931270371168,0.5069459421694212,0.5025523764971764,0.4980771742663341,0.5079149491347283,0.501109118082156,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07658202897630462,0.1773119340314666,0.5136549484664477,0.5031648405391201,0.508197829302892,0.5078933059540769,0.5074900593250972,0.5069550550875902,0.4601978110770557,0.499208694938989,0.5059864278272068,0.4718486769561637,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08131594543395665,0.1540382961501492,0.5093122632539799,0.5045332970841698,0.5083538880265367,0.4931839169144873,0.4960586628918934,0.5069641680057593,0.5029632172246303,0.500665622731263,0.5008953442101074,0.5024578299711727,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07864902477484631,0.15423180047554,0.5119758932938034,0.5089435697730579,0.5118635006363854,0.4706715916926637,0.4921328936856589,0.506967205645149,0.5056454528057155,0.5045416505924915,0.5085520939967132,0.5114169676461028,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07784471536971777,0.153381899124804,0.5128613651758944,0.5015697001546158,0.5036352949395965,0.4783560599387003,0.5042143449482538,0.5069968226291983,0.5021400169500277,0.5162411187018343,0.5157247200055892,0.5047565635793112,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08152959011969396,0.1537297010168463,0.5034712624125539,0.4921328936856589,0.5126122787459408,0.4980338879050312,0.499059470903971,0.507003657317825,0.494352268964742,0.5019756047180615,0.5044057162298035,0.5040867640938873,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0879111502682795,0.1520703698082663,0.5152948940319498,0.4996700364212962,0.5049331263688361,0.500194788625863,0.498617494372773,0.5070104920064519,0.4981504573166101,0.5029149946993192,0.4721729449610118,0.4962568688620698,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08369910890984322,0.1532276015581525,0.5079457052335489,0.5026495809576461,0.5086967615726465,0.5004526082690619,0.5004112204323775,0.5070754215484062,0.4977377180645376,0.5011326597874259,0.5015245152686943,0.491418668724161,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06915208855869875,0.1845689786006982,0.5132368933454433,0.5037116156292621,0.5096957652269267,0.4999457021959094,0.4949844776627187,0.5070868126961176,0.4991779388401684,0.5070009993833591,0.5072451496493044,0.5022045667870584,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08281741118201735,0.1527267668336116,0.5070009993833591,0.5010221656546264,0.5122394085108579,0.4980111056096086,0.5007738386345203,0.5071080761718453,0.4920892276194323,0.498965304082891,0.4983965061071739,0.5029446116833686,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08310778275179648,0.1507575757575758,0.5060137665817139,0.5020963508838011,0.5104103698933484,0.5025421244642363,0.5019562397669523,0.5071202267294039,0.4963157231252449,0.5122747210687629,0.5104521374349564,0.4990989602160368,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1112672106338169,0.166737491779228,0.5115969477799411,0.4956599727219982,0.4997224357007681,0.494851960644344,0.4905415503503916,0.5071312381721915,0.4890508288199074,0.5021134376053681,0.4671627384926625,0.4940367341731393,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08832388798933227,0.1703647493296909,0.5105333942886303,0.5055755870997529,0.5151046618651712,0.5084362839949818,0.4974464843880523,0.5071805998122738,0.5013570653973384,0.4980190794130065,0.4623811143883864,0.4983699267625142,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07892550613285926,0.1532276015581525,0.5090525450861626,0.4997904028821122,0.5108363988177507,0.5007085293876422,0.5019129534056493,0.5071935097796799,0.4994285440898169,0.5020952117690299,0.5015453990394984,0.4997615453079102,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1142112740895958,0.160484646127384,0.5110015704595644,0.4970982949730105,0.5069926458750376,0.495376333143987,0.4971829691709977,0.5072227470588055,0.4957469251495277,0.5021643180651452,0.4977168342937336,0.4962310489272576,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0835357335619265,0.1537297010168463,0.4779239557355187,0.4924947524779543,0.5085312102259092,0.5028887950595832,0.5012628985762584,0.5072250252883478,0.5031204150630462,0.5092199949575186,0.5006029714188509,0.5136587455156848,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08306015916859805,0.149946881165579,0.4981029942011463,0.4995838434036141,0.5079832960209961,0.5021077420315124,0.5008626895866684,0.5072314802720509,0.4975820390458167,0.5037241458917445,0.5055752073948293,0.5163975571304027,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0815547247886042,0.1538839985834978,0.5069896082356479,0.4963924235198342,0.510350756220326,0.5010996254590632,0.5048397189576036,0.5072523640428549,0.4951272467140335,0.5022444358040479,0.5045834181340996,0.5031561073258748,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08125244732302545,0.1548881975008853,0.5085114655698763,0.4706222300525815,0.5078993812328563,0.5139484603724752,0.5081655543843767,0.5072603378462528,0.4692268144579483,0.5026814761712377,0.5122580140521198,0.5087582737702876,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1145658052089616,0.1598282491020387,0.4780500177701903,0.4930673475029085,0.5124247045136283,0.4669899727523746,0.4858920635595665,0.5072846389613702,0.5026123698751226,0.5143163944435499,0.5051776563397052,0.506634963836903,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06686417224920893,0.1956075782870441,0.5126210119591862,0.5043430649173913,0.5122633299210517,0.5079198852987366,0.50011770852635,0.5072907142401496,0.4999426645565198,0.5015188196948387,0.5030406770290671,0.5049050282044817,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08421304674519264,0.1519160722416148,0.503613651758945,0.501171769394568,0.5087905486888029,0.4999001376050643,0.4944494734252117,0.5072929924696918,0.4974738231425594,0.4986463519469749,0.4930377305188591,0.4940150909924879,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07876940661015336,0.1563540243840745,0.510943095901313,0.5124117945462222,0.5175586947871069,0.495195973305225,0.4995568843540307,0.5072975489287764,0.5035164472984753,0.5149220237968669,0.4980194591179302,0.4713691096375184,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07755368236128313,0.149946881165579,0.505146520535961,0.4949962485153537,0.5105576954037477,0.4937356281686375,0.4947186842161219,0.507317673289733,0.5026381898099348,0.4929219205171276,0.5004150174816147,0.5009826763425606,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08661274618746756,0.1490982445489958,0.5122599125767383,0.5012089804770916,0.5148920271078938,0.5024563111514779,0.5051123470928272,0.5073381773556134,0.5034219007724716,0.5151806028499132,0.4981215997424081,0.5007256161092092,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08090783778349259,0.1550424950675368,0.5015321093671685,0.5044896310179433,0.5114636713517191,0.5029537246015375,0.4967865572306449,0.5073415946999267,0.4924199506079834,0.5060486994346952,0.5055926738213199,0.5069216410543038,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08386976008297081,0.1558531896595336,0.5191807942211948,0.4930506404862652,0.4741208312196425,0.4986535663405254,0.5181187595495788,0.5073457714540875,0.4975376135697426,0.5036865551042973,0.4990845314289359,0.4977312630808345,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08216060259707275,0.1548881975008853,0.5117385777164849,0.4966099944411199,0.5135349617105555,0.5046248059707839,0.5032506538518785,0.507349188798401,0.4973170050090673,0.4994141153027159,0.5022820265914951,0.5036155502835635,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09812111735509205,0.1501024434663834,0.4760569466256382,0.4870091554451204,0.51410451909612,0.5091862012193084,0.5068274742332238,0.5073693131593575,0.4919232965677712,0.507830274936741,0.5108090600632436,0.5085285522914432,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08307934088960856,0.1532276015581525,0.5080277214970701,0.4978015084917208,0.503724905301592,0.4996111821581212,0.4984948496824147,0.507371211683976,0.4880556222148643,0.5013756709386001,0.5073879187006193,0.5021597616060606,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0644724100708004,0.1781226286234634,0.5042488980963113,0.5072819810269042,0.5033865882145666,0.496352174797921,0.5014333860870039,0.5073894375203142,0.5022858236407323,0.5067052092477893,0.5064766268837161,0.5004203333505466,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08054206220698273,0.1543860980421916,0.5043183840973502,0.4995363802881504,0.5066907804606883,0.4970956370385445,0.5025364288903806,0.5073981707335594,0.5064329608174895,0.5065316840976539,0.502086098850861,0.5045936701670397,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09559045305902153,0.1659267971872312,0.5135847030555614,0.4988111438838649,0.5148544363204466,0.5029635969295541,0.5022288679021758,0.5074144980452789,0.4964417851599164,0.5144310653305103,0.5018286589125858,0.4733701545854684,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09116476701484799,0.1504110385996864,0.5125169728100898,0.5029613187000118,0.5049475551559371,0.4963954611592238,0.5070887112207361,0.507423610963448,0.4993582986789306,0.4958274225933542,0.5084154002241777,0.4984918120430251,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0821520038945508,0.1522246673749178,0.5113968432851461,0.5096095722092446,0.5108409552768352,0.5040172780928484,0.4963164825350923,0.5074387991603964,0.4992318569393353,0.5083960352730685,0.5099444719519566,0.5012928952652314,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07926283984718119,0.1555433297920777,0.5136382414498044,0.5061356518622248,0.5108007065549219,0.4988115235887886,0.502860317190305,0.5074699349641406,0.5042564921947855,0.5076115649006843,0.5132125922303259,0.503175472276984,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0723931379708121,0.1761547022815804,0.50442584059076,0.4963479980437602,0.5012978314292397,0.4976830405555234,0.4949237248749251,0.5074858825709364,0.4974548378963739,0.502310884165697,0.4958441296099974,0.5036888333338395,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07292030457927207,0.1506032781909243,0.5042978800314699,0.4963354677812777,0.5061284374686743,0.5015264137933129,0.4977369586546902,0.5074877810955549,0.5029172729288615,0.5029575216507747,0.4958259037736593,0.5020709106539125,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08094553978685803,0.1628003743613092,0.4675940832859967,0.4891244915751071,0.5085520939967132,0.4990397262479381,0.5005129813519317,0.5075003113580374,0.4953683593405891,0.5049376828279207,0.504996157386172,0.5097762626707533,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08186560095670486,0.1543860980421916,0.5130637479002317,0.5081541632366654,0.5116368167969307,0.5115612555171125,0.5047656764974802,0.5075041084072744,0.5049528710248691,0.5092997329914976,0.5085479172425524,0.4716694562321728,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07742933189404277,0.1570104214094197,0.5065749704589568,0.4765649918135618,0.5097105737189515,0.5005574068280058,0.5030820648657515,0.5075052475220456,0.4980433805281239,0.51213726788638,0.5030030862416198,0.5065351014419673,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08192777619032499,0.153381899124804,0.5074593032262767,0.496546963423784,0.5016186820897743,0.4955768173437058,0.4961095433516705,0.5075208154239177,0.4795612433665549,0.5020245866532199,0.5079844351357672,0.5002263041345308,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08288752367950386,0.1522246673749178,0.5080622746451277,0.498085148069732,0.5065278870484169,0.4959504469886361,0.5028815806660327,0.5075265109977734,0.4974016792070545,0.4965959453589426,0.504384073049152,0.5042462401618454,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08177366098358574,0.1537297010168463,0.5054392730321412,0.4961414385652621,0.5085164017338845,0.5053424482765952,0.4986444534223564,0.507529548637163,0.4996928187167188,0.5010373538515748,0.5012670753304191,0.5017811957971221,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08141912986421984,0.1538839985834978,0.5077774959523454,0.500359580562753,0.5021533066223576,0.493816125612464,0.4976602582601009,0.5075538497522805,0.4916153558746426,0.497482176650881,0.5023602458057793,0.507630170441946,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.103796261019568,0.1482875499569991,0.5046696111517817,0.5020633165554383,0.510522003140919,0.4990625085433607,0.4990868096584781,0.5075667597196866,0.4966749239830742,0.5030862416199122,0.4967136538852926,0.5017838537315881,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07616598406197417,0.154540395608843,0.506252980683651,0.4999924059015257,0.4760125211495642,0.4918811493212394,0.5041467574718335,0.5075842261461772,0.5039671570429187,0.51220789300219,0.5007552330932585,0.5055383760172294,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08451466277211589,0.1514139727829211,0.5120670224754937,0.5055079996233326,0.5114849348274468,0.5056879797571711,0.5000649295419543,0.5075891623101855,0.4704528816566069,0.5044452055418692,0.5041699194721797,0.5084955179630805,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0793243536421458,0.153073303991501,0.5030110600450177,0.4990021354604909,0.5069577130220562,0.4987374811286652,0.4776403161575076,0.5076153619499214,0.5017063939271512,0.5103245565805901,0.5102288709398152,0.516864214481642,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08062804923220201,0.1528810644002631,0.5037275632360579,0.491892160764027,0.5052494205702863,0.5032073674905756,0.4950042223187516,0.5076373848354966,0.5013771897582949,0.5000448051809977,0.5033110269347484,0.506611422131633,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0815884581600364,0.153381899124804,0.500774218339444,0.4674004337749048,0.496535192571149,0.5039466529770384,0.5087161265237558,0.5076476368684367,0.4979830074452541,0.5039269083210055,0.505142723486724,0.5089367350844312,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08496179530325643,0.1535754034501948,0.5250252124069342,0.5118019884387444,0.5237053580921194,0.5070454248594332,0.4995052444844062,0.5076647235900037,0.473004498743936,0.5070055558424437,0.5072983083386238,0.5061728629447483,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0835357335619265,0.1537297010168463,0.5106233843555495,0.4973545957965145,0.5088307974107161,0.5054134530973289,0.5056014070345652,0.5076882652952737,0.4952335640926722,0.504275477440971,0.503524800806797,0.4961251112535426,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08838738610026348,0.1484418475236505,0.5116045418784154,0.5000516398696244,0.5106936297664358,0.4980794524958763,0.5038900769434057,0.5076882652952737,0.5015962794992754,0.5055607786077283,0.5058599860876115,0.5004742514497134,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.079189420156417,0.1522246673749178,0.5024320100363605,0.4995158762222701,0.5086629678344364,0.5014827477270862,0.4969543868069245,0.507699656442985,0.4924560225757358,0.5013752912336764,0.5015841289417168,0.5039295662554715,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07717930808225121,0.1424988617392624,0.5011072195575373,0.4967087177212843,0.5039831046497145,0.5022611428206911,0.4963601486013189,0.5077000361479087,0.4968902166748176,0.5044516605255723,0.5013168166754252,0.5050979183057261,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08663655797906678,0.1553890322254262,0.5046107568886067,0.5022721542634787,0.5158693875815226,0.5156047332496969,0.5027672894839961,0.5077550933618465,0.4950535839588338,0.506387775931568,0.5084055278961612,0.5097538600802544,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08037273391116617,0.1553890322254262,0.5067784922980653,0.4950315610732587,0.5077049723119169,0.5022611428206911,0.4973899083544195,0.507767623624329,0.4982844931546795,0.5015621060561416,0.5056769683143835,0.5024464388234614,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07830309235800231,0.1418424647139171,0.5016228588439351,0.4958046402979316,0.5102296303496626,0.5032176195235158,0.5037461687773197,0.5077759771326505,0.498230195350589,0.5032438191632518,0.5043654675078902,0.4988513926057781,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.082116286207152,0.1538839985834978,0.5074004489631018,0.4982643687937229,0.5095294544703419,0.5043362302287645,0.5037879363189277,0.5077862291655908,0.4940238242057332,0.5015552713675148,0.5019858567510016,0.5073761478479843,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1002225079637214,0.1482875499569991,0.5069072122672028,0.4949442289408054,0.5060748990744312,0.4731214478604386,0.4946943831010044,0.5078078723462423,0.4990701026418349,0.5031025689316317,0.5000706251158099,0.4747568369668562,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0903187869744208,0.1512596752162695,0.5177132346910568,0.4982738614168157,0.51131330820193,0.4981834916449728,0.5009993833592038,0.5078211620185721,0.5003516067593551,0.5060270562540438,0.4994015850402335,0.4952058456332414,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08101036077510027,0.1528810644002631,0.5046878369881197,0.5012815041175201,0.5103579706138764,0.4965040567674048,0.4892194178060345,0.5078276170022751,0.499450566975392,0.4946689428711159,0.5026514794822646,0.501513124120983,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07905713242531037,0.1502567410330349,0.4993541219247697,0.5038110983192741,0.5058068273982922,0.4745252169633933,0.4913055166568955,0.5078481210681555,0.5039781684857063,0.5044095132790405,0.4788584095527683,0.5051613290279857,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08161557714491324,0.1538839985834978,0.5097925899824728,0.4935271701655209,0.4989877066733899,0.4979970565274313,0.4985081393547446,0.5078515384124688,0.5012222701494214,0.5029256264371831,0.5002813613484688,0.5028026020419011,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1036633118498058,0.1497546415743411,0.5007658648311224,0.4943420169318019,0.5145400406436149,0.5033387453941792,0.4938829536790369,0.5078758395275862,0.4980281923311755,0.507965070184658,0.5134787653818463,0.5080505037924927,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08176043221047502,0.1558531896595336,0.5043255984909006,0.4978896000340215,0.513345868658548,0.5058189779558508,0.503069534603269,0.5078765989374336,0.4925065233305893,0.4968359188707271,0.5046680923320868,0.5002270635443783,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07566792075435752,0.1461261192897253,0.5084495736673116,0.4987564663748507,0.506708246887179,0.495864253970954,0.4988373435236009,0.5078910277245346,0.4957659103957132,0.5017777784528087,0.4958072982323976,0.5047330218740411,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08428448211999023,0.1543860980421916,0.5045560793795925,0.503890836353253,0.5105956658961187,0.4988624040485657,0.5063699298001536,0.507908873855949,0.4923398328690807,0.5095245183063337,0.5126612606810994,0.5112115472823758,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08294903747446847,0.1538839985834978,0.5038304632703833,0.497802647606492,0.5099342199190164,0.4992276801851744,0.5022869627555033,0.5079214041184315,0.4960237300389121,0.5052292962093298,0.50169500277944,0.4924290635261525,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0849168174746801,0.1664276319117722,0.4989903646078558,0.4992364133984197,0.5150416308478355,0.5072197094194159,0.5124672314650838,0.5079214041184315,0.5016855101563472,0.5121832121821489,0.5126825241568271,0.5113034358739136,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08190991734662562,0.1525724692669601,0.5075363833257898,0.4949134728419849,0.5038748887464573,0.4992850156286546,0.4995458729112431,0.507924441757821,0.503286725819631,0.496184724926565,0.5053933287363723,0.5024323897412841,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08260045930300242,0.1504110385996864,0.5094967998469029,0.4973416858291084,0.5018396703553734,0.4955384671464111,0.4987306464400384,0.5079339343809138,0.4950296625486401,0.4779664826869742,0.4940739452556628,0.4989842893290765,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1057885142500344,0.1489439469823443,0.508418817568491,0.498565095093301,0.510659456323302,0.5024973192832385,0.5000721439355048,0.5079711454634374,0.4870721864624562,0.5096775393905887,0.503896152222185,0.5072105965012469,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1093179509159602,0.1642662012444984,0.5071468060740636,0.4954329091776198,0.5028405725342721,0.5026780588269243,0.4944882033274301,0.5079738033979033,0.4889027438996606,0.4973048544515086,0.4658185830627302,0.4921268184068796,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08510863468478475,0.1763089998482319,0.5141637530642187,0.5046354377086478,0.5082536459266774,0.5059173215310917,0.5115825189928402,0.5079867133653094,0.4971244946127464,0.5046893558078146,0.5028656330592369,0.4992834968089597,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08190661015334794,0.1502567410330349,0.5078898886097635,0.5008592722423549,0.5118410980458865,0.5021745700980853,0.5028709489281689,0.5079916495293177,0.4971366451703051,0.5013194746098911,0.5003671746612272,0.5006903035513042,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08297020351144557,0.153381899124804,0.5133975085281726,0.5038802046153892,0.5102296303496626,0.4976583597354823,0.4973143470746013,0.5079924089391651,0.4938897883676636,0.5005239927947193,0.5066163582956412,0.4956895897060475,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08592220423109082,0.1509118733242273,0.4986679951276263,0.5039922175678836,0.5103723994009775,0.5030737113574298,0.5044687472471392,0.5080281012019938,0.5007966209299428,0.5047375783331257,0.5001852960027703,0.5100488908059768,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08621720587145865,0.1501024434663834,0.5105356725181726,0.5016186820897743,0.5016627278609246,0.5040294286504071,0.506284496192319,0.5080322779561547,0.4679745476195538,0.4971491754327876,0.5057832856930221,0.4760478337074692,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07510437501984318,0.1477867152324581,0.5066600243618679,0.5020530645224982,0.5078701439537306,0.5028272828619422,0.4969190742490195,0.5080353155955443,0.4947372897573837,0.5067340668219912,0.5080064580213424,0.5046779646601033,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05468774803949583,0.2033654575808165,0.4682327469676764,0.5006758747642032,0.5137327879758081,0.5052684058164718,0.50393146478009,0.5080694890386782,0.5015112255963645,0.5130622290805369,0.5132794202968988,0.5094485773215918,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07694912743012561,0.1520703698082663,0.5062415895359398,0.4958923521353085,0.5115604961072651,0.5059644049416316,0.5043939453771684,0.5081017639571935,0.4995416961570823,0.5042807933099029,0.4990833923141648,0.5037233864818971,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09832947053158497,0.2041761521728133,0.5064709313098604,0.5005631024018614,0.5078929262491532,0.5021419154746463,0.4979602251498315,0.5081515053021994,0.4649171635738434,0.4929112887792638,0.4811495490624325,0.5137267126970289,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08341535172661946,0.1532276015581525,0.5081909946142653,0.5011277236234177,0.5117032651585799,0.5011645550010175,0.5029711910280282,0.5081852990404097,0.4956390889511942,0.5049900821073926,0.5012685941501139,0.501668803139704,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0834722354509953,0.153073303991501,0.5039326038948612,0.5007529548637162,0.5134191517088239,0.4999707627208743,0.5049616042381144,0.5082259274672466,0.4964850715212193,0.5071209861392514,0.5099319416894742,0.5126229104838047,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08263022404250142,0.1494460464410381,0.507435381816083,0.4975372338648189,0.4762240167920705,0.4912853922959389,0.502419479773878,0.508233141860797,0.49716170569527,0.5005342448276594,0.5024980786930859,0.5021939350491945,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1049048322062418,0.1560454292507715,0.4712001409464676,0.4899389586364644,0.5116759264040728,0.502304429181994,0.5049205961063538,0.5082399765494239,0.4981519761363049,0.5095294544703419,0.504743653611905,0.5107080585535368,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0653296345683716,0.1980776040876208,0.5081951713684261,0.5024346679708265,0.5094873072238102,0.5014106037915814,0.5027065366962026,0.5082760485171762,0.4990021354604909,0.5065051047529943,0.5025740196778279,0.5008345914223138,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08275589738705275,0.1528810644002631,0.5038855204843211,0.4926303071357186,0.5069372089561759,0.4983665094182009,0.4969061642816134,0.5082802252713371,0.5049198366965063,0.5040070260599082,0.4970808285465199,0.5001298590839086,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1065339556148205,0.1472846157737643,0.502083440916395,0.4975710276030291,0.5041604268490869,0.5013764303484476,0.5031587652603408,0.5082836426156504,0.4960567643672748,0.4932704896370931,0.4702653074242943,0.4761158008888132,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09710051750960413,0.1490982445489958,0.5038802046153892,0.4962094057466061,0.5098020826055655,0.5024882063650695,0.5075785305723216,0.5082870599599638,0.4693137668854779,0.5032077471954993,0.5080075971361135,0.5132585365260948,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08149585674826171,0.1538839985834978,0.5028770242069482,0.4985316810600146,0.5083204739932503,0.4965636704404273,0.5014888230058656,0.5082984511076751,0.4972858692053231,0.5032115442447365,0.5063038611434282,0.5053773811295765,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08634486353197657,0.1626460767946578,0.5086811936707745,0.5045594967239059,0.4966623937205918,0.4645792261917418,0.4871686315130785,0.5082988308125989,0.4906926729100281,0.5037985680567916,0.5022827860013426,0.5064861195068088,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07479217597443144,0.1819446552334699,0.4638198163443225,0.494016230107259,0.5100318040844098,0.504595948396582,0.5028356363702638,0.5083910991090603,0.5002506052496483,0.507506006931893,0.5064413143258111,0.5082278259918651,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08885370035241452,0.1687446248798503,0.5166098121827565,0.5042648457031071,0.5118304663080226,0.5055247066399758,0.5125678532698669,0.5084119828798643,0.496994255823914,0.5125701314994091,0.5022884815751982,0.5018165083550271,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07917486850599531,0.1553890322254262,0.5066250915088866,0.5018172677648745,0.5127110020261054,0.4950623171720792,0.4981652658086347,0.5084283101915839,0.4975311585860395,0.5059636455317843,0.4998986187853695,0.5031655999489676,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1067991925156894,0.1492525421156473,0.5191507975322217,0.501477811563078,0.5102554502844748,0.5050572898788892,0.5047322624641938,0.5084575474707095,0.4864908582242567,0.5019201677991998,0.4992364133984197,0.4747583557865511,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08617487379750455,0.1558531896595336,0.5151726290465153,0.5089428103632104,0.5194898740290944,0.499005932509728,0.5038289444506884,0.5084753936021238,0.5011915140506009,0.4979051679358936,0.507111113811235,0.4992709665464773,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07981977119514028,0.1540382961501492,0.5070944067945917,0.5000478428203874,0.5084746341922765,0.4905867352363131,0.501504011202814,0.5084753936021238,0.503854384680577,0.5055482483452458,0.5035210037575598,0.499076557625538,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09322580986548984,0.1703647493296909,0.5052179050616185,0.5192673669438006,0.5201577749898998,0.4944942786062095,0.5018795393723628,0.5084905817990722,0.494437322867653,0.5085847486201522,0.5101852048735885,0.5173836508172768,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08683366669841575,0.1512596752162695,0.5063266434388507,0.5030782678165143,0.5232447760196596,0.5042671239326494,0.5014873041861707,0.5084939991433857,0.5006344869275188,0.4729042566440766,0.4919593685355236,0.5050584289936604,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09393619498153266,0.1760004047149289,0.5222093206927032,0.5127360625510702,0.5118653991610039,0.503519484937865,0.5036212458574192,0.5085198190781979,0.4968340203461086,0.4717590665941683,0.5020424327846343,0.5108793054741299,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09780759543236922,0.1718697829716194,0.5076692800490882,0.5003500879396603,0.5097120925386462,0.4933209903919465,0.4982715831872734,0.508527413176672,0.4980319893804126,0.501627035598096,0.4757444494734251,0.5053891519822115,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1063203109290832,0.154540395608843,0.5031321859156811,0.5030645984392608,0.5136059665312891,0.5040651209132359,0.509927005525466,0.5085308305209855,0.4980540122659878,0.5076518136225975,0.5044881121982484,0.5071433887297503,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0910748113576954,0.1710603531137755,0.5173001157340607,0.5085517142917895,0.5076958593937478,0.4997892637673411,0.5029822024708158,0.5085961397678636,0.497025771332582,0.496664671950134,0.4644827811411195,0.4974248412074008,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07859610968240366,0.15423180047554,0.5093794710254766,0.5005980352548427,0.5116842799123944,0.5032385032943198,0.4766192896176523,0.508600696226948,0.4985388954535651,0.5077843306409722,0.5045477258712708,0.5047895979076739,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08694478839254527,0.1519160722416148,0.5172758146189432,0.5115020215490138,0.5068107672165806,0.5086455014079457,0.5161693544712532,0.5086155047189728,0.4955768173437058,0.5025512373824053,0.5049240134506672,0.4996620626178983,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0829715263887566,0.1551967926341883,0.5171717754698468,0.5128617448808181,0.5219446663608776,0.5031295279812151,0.5040662600280069,0.5086223394075995,0.5038695728775253,0.5093001126964213,0.5147553333353584,0.5065483911142972,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08557693325290239,0.1514139727829211,0.5074896796201734,0.4962963581741356,0.5114374717119831,0.5038805843203129,0.4996199153713665,0.5086295538011499,0.4977168342937336,0.4942562036190435,0.4981614687593976,0.5003907163664972,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0832777724862685,0.1647683007031922,0.4989668229025859,0.5012761882485882,0.5088729446572479,0.5046745473157899,0.5055645756569653,0.5086322117356159,0.5025349100706857,0.5071547798774616,0.5082058031062899,0.5135877406949511,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08142045274153098,0.1548881975008853,0.5082612400251516,0.4854910951601291,0.5022125405904563,0.5006409419112219,0.5005513315492264,0.5086363884897768,0.5014519916282658,0.495758316297239,0.5026940064337202,0.4967865572306449,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08363098072832331,0.15423180047554,0.514916707927935,0.4972403046144779,0.5090362177744431,0.5048697156465767,0.5036554193005531,0.508658411375352,0.5002084580031165,0.5096574150296321,0.5075025895875797,0.506467513965547,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.115703479696479,0.1585154550513482,0.4789483996196875,0.4868492996722386,0.4808488227628545,0.5011231671643331,0.5078374893302916,0.5086614490147416,0.4990636476581318,0.4960966333842644,0.4763185633180742,0.5053120718826984,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08305420622069826,0.1522246673749178,0.5115901130913144,0.4998317907187965,0.5017268979930316,0.4941362168631512,0.499462337828027,0.5086997992120362,0.5000231620003462,0.4962124433859958,0.5014508525134946,0.495487586686634,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07787580298652785,0.1570104214094197,0.5086325914405396,0.4977278457365212,0.5030566246358629,0.4998712800308623,0.5055790044440663,0.50870017891696,0.499103896380045,0.5089010428216024,0.5062860150120138,0.4980300908557941,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08422230688637011,0.1472846157737643,0.5082954134682854,0.4960848625316294,0.5001496037399416,0.4725321458188412,0.4910271929478163,0.5087453638028814,0.5011637955911701,0.49565503655799,0.4947923469713216,0.4900953970650327,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07948574467409592,0.1553890322254262,0.4989288524102149,0.4985563618800557,0.5035734030370318,0.5017284168127264,0.50148312743201,0.5087848531149473,0.4937303122997056,0.503316722508604,0.5006952397153124,0.5042348490141341,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07535373739297924,0.1553890322254262,0.5055949520508621,0.4934375598035254,0.5019725670786718,0.4952297670434351,0.4951591419276251,0.5087932066232689,0.4985229478467693,0.4980061694456003,0.4836890155922029,0.5003056624635862,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08079936184398517,0.1546946931754945,0.500780673323147,0.489179548789045,0.5063543618982815,0.4995728319608265,0.4944084652934511,0.5088118121645306,0.4949685300559228,0.5079240620528974,0.5010100150970677,0.5016228588439351,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08365942259051129,0.1538839985834978,0.5054704088358853,0.4981170432833236,0.5077566121815414,0.500041767541608,0.5019813002919171,0.5088121918694544,0.4818911127784375,0.4953114036020327,0.4989485970662478,0.5006215769601127,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08187552253653785,0.1532276015581525,0.5062806991430818,0.5013479524791693,0.5042447213421505,0.4926948569727493,0.5000250605249648,0.5088201656728523,0.4917421773191616,0.5024540329219356,0.4998530541945242,0.505307515423614,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08651749902107081,0.1509118733242273,0.5097500630310172,0.5031306670959863,0.5120503154588505,0.4967869369355686,0.5031621826046542,0.5088626926243077,0.5042466198667691,0.5158302779743805,0.5016331108768752,0.5049221149260485,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09748745912309109,0.1497546415743411,0.5082403562543475,0.4840064489084242,0.5078443240189183,0.5054275021795062,0.5115665713860444,0.508874083772019,0.4966756833929216,0.4785565441384191,0.4984739659116107,0.5051339902734786,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08841450508514037,0.1535754034501948,0.5143357593946591,0.5101639413978608,0.5100587631339932,0.5037750263515216,0.5103294927445983,0.5088824372803407,0.4983528400409473,0.5027779212218599,0.4992470451362836,0.501760312026318,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08227635436179104,0.1519160722416148,0.5098628353933591,0.4985692718474618,0.5069220207592275,0.4972619477951294,0.4977278457365212,0.5089215468874827,0.4891711952807234,0.5003538849888973,0.5039732323216981,0.5003835019729467,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1012854398831635,0.157666818434765,0.4719067718094913,0.492066065619086,0.5178453720045078,0.5115745451894423,0.5037123750391095,0.5089283815761095,0.499582704288843,0.505605583788726,0.5030756098820484,0.5114822768929809,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08078877882549662,0.15423180047554,0.5033474786074246,0.4928896455986123,0.5070799780074907,0.4961368821061776,0.5024711196435026,0.508953821805998,0.4886456836663092,0.494545918475834,0.5039720932069269,0.5063866368167969,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1094839720184991,0.1603303485607326,0.4721000416156595,0.4890212118358581,0.5202489041715901,0.498882908114446,0.5015233761539232,0.5089629347241671,0.499208694938989,0.5050853880432438,0.505761262807447,0.5083033872716833,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1083694478839254,0.1492525421156473,0.5090278642661215,0.464942603803732,0.5047744097107255,0.5024961801684674,0.5086914457037146,0.5089766041014206,0.4946097089030172,0.5014690783498327,0.5045203871167637,0.5018852349462185,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0753715962366786,0.1383682399959528,0.4989053107049449,0.4965955656540189,0.5091850621045373,0.4927495344817635,0.4987891209982897,0.5090255860365792,0.4867426025886762,0.5001055579687912,0.5053975054905331,0.5081146739245996,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08095612280534653,0.1419967622805686,0.5076252342779378,0.4909721357338784,0.4970447565787675,0.4724835435886063,0.4936760144956151,0.5091827838749949,0.4976215283578824,0.4979659207236871,0.497376238977166,0.47602846875636,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08508416145453007,0.1555433297920777,0.4795874430062909,0.4999282357694188,0.5221846398726621,0.5070856735813464,0.5113429251859793,0.50924163813817,0.5056306443136909,0.5099129564432887,0.5083595836003924,0.5115320182379868,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09577301012794864,0.1485961450903021,0.5104790964845398,0.4978128996394321,0.502836775485035,0.5040305677651783,0.4940196474515723,0.5092518901711102,0.5055581206732623,0.5129821113416341,0.4998162228169244,0.4952548275683999,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08229289032817938,0.1519160722416148,0.504185107669128,0.4676153467617244,0.498164886103711,0.5060805946482868,0.502051925407727,0.509262521908974,0.4956884505912764,0.510298356940854,0.50520271686467,0.5096828552595206,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07873368892275456,0.1413403652552234,0.5085718386527461,0.5013399786757714,0.5079145694298046,0.4980536325610641,0.5011877170013638,0.5092644204335925,0.5001993450849475,0.5043555951798737,0.5051742389953918,0.5027596953855219,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08121408388100448,0.1550424950675368,0.5032555900158868,0.4956257992788644,0.5055228081153573,0.4925706934626962,0.5039686758626135,0.5092689768926771,0.4972995385825766,0.4994342396636725,0.5030319438158217,0.5008550954881942,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1065703347408747,0.1654246977285375,0.5161480909955255,0.5031652202440439,0.4958133735111769,0.4650109506899997,0.4885860699932867,0.5092872027290152,0.5007483984046317,0.5080110144804268,0.502029902522152,0.4679817620131043,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07915899397826248,0.1556988920928821,0.5101157188725497,0.4997672408817659,0.5071038994176844,0.5037571802201073,0.4985506663062,0.5093054285653532,0.5007016946990154,0.500986093686874,0.5055155937218069,0.5069459421694212,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08134108010286695,0.1555433297920777,0.5084097046503221,0.4904003001187716,0.5069922661701138,0.4992223643162425,0.5075641017852206,0.509339602008487,0.4980467978724373,0.5023477155432969,0.5028933515186678,0.5101385011679722,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08320699855012648,0.1520703698082663,0.5032062283758045,0.5006933411906939,0.5063820803577124,0.5020496471781848,0.5003121174472893,0.5093479555168087,0.5020116766858138,0.4989774546404497,0.5011178512954012,0.5018654902901856,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08189073562561511,0.1550424950675368,0.5103401244824621,0.502286203345656,0.5156301734795855,0.5014550292676554,0.5063668921607639,0.5093494743365036,0.4988510129008544,0.5121797948378355,0.5033330498203236,0.5069577130220562,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1161896371082961,0.1599825466686903,0.513446490463331,0.4609067201696217,0.506797097839327,0.508456788060862,0.5051336105685549,0.509356688730054,0.4929853312393871,0.4969802067417368,0.468596883989514,0.4954636652764403,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08267189467780006,0.1538839985834978,0.5125515259581473,0.5009864733917977,0.5000751815748944,0.5000265793446595,0.4967755457878573,0.5094208588621609,0.5040366430439576,0.4970477942181571,0.5029920747988322,0.4999658265568661,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08301650421733292,0.1519160722416148,0.5040647412083121,0.5002407329216318,0.5075952375889647,0.5011991081490751,0.4944756730649477,0.5094284529606351,0.4968290841821003,0.4951431943208293,0.4992246425457847,0.4917380005650008,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1090652813495465,0.1626460767946578,0.4967102365409792,0.4631891264660406,0.5050409625671697,0.5067959587245559,0.5076651032949274,0.509441742632965,0.4925312041506304,0.5143847413298177,0.5093392223035633,0.5017181647797863,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0823868146172651,0.153381899124804,0.5097849958839985,0.5017238603536419,0.5014903418255604,0.4978649192139804,0.500342493841186,0.5094432614526598,0.4996176371418243,0.5029062614860739,0.5035069546753825,0.5093938998125775,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0852687028394239,0.1535754034501948,0.5212615772031238,0.5051738592904681,0.5084340057654395,0.5075868840806431,0.5060327518278994,0.5094649046333113,0.4967296014920884,0.507591060834804,0.5047474506611421,0.498638378143577,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08121276100369346,0.1538839985834978,0.5094208588621609,0.5034427845432756,0.5075561279818227,0.4979845262649489,0.5029848604052818,0.5094683219776247,0.488458868843844,0.4962830685018058,0.4989421420825447,0.5074927172595631,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06477931760696787,0.1980776040876208,0.5145981354969426,0.5088668693784685,0.5061493212394783,0.5040734744215575,0.5018123316008662,0.5094838898794968,0.5033102675249009,0.4970022296273119,0.4623336512729227,0.4875418814530851,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08057844133303699,0.1517617746749633,0.5123472447091915,0.4992869141532731,0.5059457994003699,0.4976253254071196,0.5044983642311885,0.5094895854533524,0.4895049559086642,0.4996392803224757,0.5063915729808051,0.5043810354097623,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08196481675503486,0.1515682703495725,0.5071187079097091,0.5012822635273675,0.509371117517155,0.4968495882479806,0.478847018405057,0.5095381876835873,0.4980783133811052,0.5019854770460779,0.5064314419977946,0.5047125178081608,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08285577462403831,0.1514139727829211,0.5071114935161587,0.4958304602327439,0.476328055941167,0.4927799108756603,0.505878971333797,0.5095571729297728,0.4976446903582287,0.5054100357530156,0.492624611561863,0.5047888384978265,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08196349387772378,0.1638033085445439,0.5005444968605997,0.4617492853953335,0.5029203105682511,0.5093988359765858,0.4964611501110257,0.5095716017168737,0.499921401080792,0.5026347724656215,0.4986820442098036,0.4971301901866021,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.104779820300346,0.1484418475236505,0.5099433328371855,0.4991779388401684,0.5035308760855763,0.5000702454108862,0.5007001758793206,0.5095753987661108,0.4890466520657466,0.5082156754343065,0.5007525751587926,0.4972953618284158,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0831805410039051,0.1535754034501948,0.5063722080296958,0.5093490946315798,0.5132209457386475,0.5047945340716822,0.508664866359055,0.5095856507990509,0.468914697010659,0.5015370455311767,0.5091041849557871,0.5203259842711032,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08519792890328176,0.1453154246977285,0.5062476648147191,0.498939104443155,0.5075025895875797,0.4993860171383613,0.5027243828276169,0.5095871696187458,0.4987845645392052,0.4982974031220857,0.5002506052496483,0.5000368313775998,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08135298599866653,0.154540395608843,0.5034837926750363,0.4960822045971634,0.5089830590851236,0.5029370175848944,0.4934933764273107,0.5096186851274137,0.5028728474527874,0.5086208205879047,0.5058250532346302,0.5042523154406247,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09930443110984116,0.1497546415743411,0.5099961118215811,0.5000767003945893,0.5136914001391238,0.5113508989893772,0.498049835511827,0.5096414674228363,0.4968332609362611,0.4752952585486766,0.4971396828096948,0.5068183613150548,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07882364457990704,0.1408774725552689,0.5054738261801988,0.498638378143577,0.5068817720373143,0.5004351418425712,0.5014854056615522,0.5096794379152072,0.4968784458221826,0.5040480341916689,0.5009967254247378,0.4990647867729029,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07993089288926991,0.1538839985834978,0.504004747830366,0.5020705309489888,0.4973447234684981,0.4983854946643863,0.4998963405558272,0.5096809567349021,0.4969335030361205,0.5042204202270331,0.5037583193348784,0.5079157085445758,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08099977775661171,0.1540382961501492,0.4919153227643733,0.4995534670097173,0.5076753553278676,0.5016767769431019,0.4990871893634019,0.5096851334890629,0.496488109160609,0.5044710254766814,0.4966422693596352,0.5020207896039829,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08733106856737677,0.1654246977285375,0.5147428030728759,0.5032441988681755,0.4976108966200186,0.4611136593530435,0.4877305948001688,0.5096889305383,0.496811238050686,0.5017485411736831,0.4995124588779567,0.5021510283928153,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06298086590257268,0.1875411038599686,0.5125708909092566,0.4996320659289252,0.4964357098811371,0.4583175122948454,0.4917763507622955,0.5097022202106298,0.4989793531650683,0.5016410846802732,0.5057715148403872,0.5048981935158549,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09601311235990728,0.162143977335964,0.4776156353374665,0.495614408131153,0.5070765606631773,0.5141591966051341,0.5153347630489393,0.5097162692928071,0.499723954520463,0.5118642600462328,0.5061633703216556,0.5043339519992223,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1011121429554138,0.1606389436940355,0.5169500277944004,0.5076259936877853,0.509873467131223,0.5002357967576236,0.502878543026643,0.5097698076870502,0.4983896714185471,0.5053059966039191,0.4993575392690831,0.4993689304167944,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1154514715687209,0.1555433297920777,0.5081955510733498,0.5013825056272269,0.4830385810578882,0.503960322354292,0.5094732581416329,0.5097777814904481,0.498334993909533,0.5053173877516304,0.5094197197473899,0.5001587166581106,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06672923876348008,0.1866912025092326,0.5009788792933235,0.4640704215939708,0.5050565304690419,0.5052137283074576,0.5026875514500171,0.509779300310143,0.5038502079264161,0.4978341631151599,0.4632168449254714,0.498718116177556,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0837401181064863,0.154540395608843,0.5075595453261361,0.5004359012524187,0.5090252063316555,0.4927404215635944,0.5066159785907175,0.5098396733930127,0.499935829867893,0.4990480797562598,0.4998522947846769,0.4989850487389239,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06475087574477989,0.1842211767086558,0.5028101961403754,0.5084283101915839,0.5168573797930152,0.5133967491183251,0.503322038377536,0.509841951622555,0.5049862850581556,0.5046453100366642,0.5078803959866708,0.515670042496575,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08214869670127312,0.1524181717003086,0.5057802480536325,0.5014162993654371,0.5061952655352472,0.4952582449127134,0.5010707678848613,0.5098423313274787,0.4989482173613241,0.5053618132277045,0.49629066260028,0.4989892254930847,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07812979543025261,0.1532276015581525,0.5108158947518704,0.5046145539378437,0.5038388167787049,0.475528777076758,0.4930536781256549,0.5098430907373261,0.5107524840296108,0.503401776411515,0.5045583576091347,0.5056765886094597,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07491388068704952,0.1560454292507715,0.5053037183743768,0.4943572051287503,0.5124379941859581,0.4960468920392584,0.5008307943730768,0.509874606245994,0.4999248184251054,0.4960077824321163,0.5030209323730341,0.5051241179454622,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08005590479516567,0.15423180047554,0.5164066700485718,0.5073381773556134,0.5138649252892591,0.4989398638530025,0.4756552188163534,0.5098814409346208,0.5038817234350841,0.51060705704383,0.505196261880967,0.5018738437985072,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08034495348763376,0.1537297010168463,0.5099843409689462,0.5032282512613797,0.4799375309459512,0.5009944471951956,0.5040503124212111,0.509886377098629,0.5027338754507097,0.5121254970337451,0.5053910505068301,0.502127866392469,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07884348773957311,0.1527267668336116,0.5080831584159318,0.499483221598831,0.5097238633912813,0.5027004614174232,0.5004845034826535,0.5099156143777547,0.4965458243090129,0.5049912212221638,0.5044930483622566,0.4977153154740387,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0842831592426792,0.1527267668336116,0.5076366254256491,0.4967501055579687,0.508951163871532,0.5009758416539338,0.4986360999140347,0.5099201708368392,0.4996294079944593,0.5036071967752419,0.4969437550690606,0.5006956194202361,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0808575684456721,0.1546946931754945,0.501289477920918,0.4936266528555328,0.5035741624468792,0.5013976938241753,0.5023712572485669,0.5099535848701257,0.5008824342427012,0.5014090849718865,0.5022713948536313,0.5041247345862583,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08990340349874593,0.1501024434663834,0.5103549329744868,0.5044091335741168,0.515214776293047,0.5130804549168749,0.5051336105685549,0.5099797845098616,0.495666807410625,0.501265936215648,0.5014952779895687,0.503101050111937,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09638682520028363,0.1646140031365407,0.5078154664447164,0.5036015012013862,0.518470366308934,0.5021195128841474,0.4992698274317062,0.5100018073954368,0.4665791320249207,0.4946822325434457,0.517626661968451,0.5030516884718547,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05601988549173997,0.1906675266858907,0.5108952530809256,0.50622829986361,0.5047428942020576,0.4611277084352207,0.4940739452556628,0.5100276273302491,0.5045644328879141,0.5095119880438513,0.5063463880948836,0.5076286516222512,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08209644304748603,0.153381899124804,0.5047417550872865,0.492948879566711,0.5053758623098816,0.4952669781259587,0.5062313375029996,0.5100716731013993,0.4959136156110363,0.5005889223366736,0.5008847124722435,0.4975144515693963,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08191124022393664,0.1520703698082663,0.5074706943739881,0.4963776150278095,0.5076966188035953,0.5004898193515854,0.5061500806493258,0.5100921771672797,0.4961813075822516,0.5017910681251385,0.4980840089549609,0.4973959836331989,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08031452730947924,0.1558531896595336,0.5035092329049249,0.4953657014061232,0.5058299893986384,0.497476860781949,0.4973067529761271,0.5101115421183888,0.5028003238123588,0.5062567777328881,0.5045887340030315,0.5049376828279207,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07768464721507867,0.1548881975008853,0.5084499533722353,0.4919764552570906,0.5025652864645825,0.5055896361819302,0.5058520122842136,0.5101282491350321,0.4987473534566816,0.5000026579344659,0.5034799956257991,0.5090943126277706,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07671696246203341,0.1535754034501948,0.4969726126432626,0.4980376849542683,0.4805074680364395,0.4927206769075615,0.5006508142392383,0.510129767954727,0.4927218160223327,0.510038259068113,0.5099372575584061,0.5172044300932859,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08127493623731363,0.1563540243840745,0.5146095266446539,0.5004860223023483,0.4751934976291224,0.5007267552239802,0.5141565386706681,0.5101745731357247,0.5048606027284076,0.5132201863288001,0.5075454962439588,0.5091516480712508,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1091889703781312,0.1502567410330349,0.5071008617782947,0.5001807395436857,0.5159502647302727,0.5101350838236589,0.503889697238482,0.5101810281194278,0.494649198215083,0.4962469965340534,0.4708728353022298,0.4930897500934073,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08223931379708121,0.1717154854049679,0.5079870930702332,0.506225641929144,0.5082092204506033,0.4636603402763644,0.4904435864800745,0.5101920395622154,0.50449646570657,0.5087575143604401,0.5035084734950774,0.5045602561337532,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07695243462340329,0.1419967622805686,0.498132231480272,0.4982207027274964,0.50681684249536,0.4926139798239991,0.5006982773547021,0.5101931786769864,0.499603588059647,0.4985400345683362,0.4990708620516823,0.5025508576774816,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08093429532971397,0.1509118733242273,0.5018620729458723,0.4987287479154199,0.5133443498388531,0.504131569274885,0.5013475727742456,0.5101946974966813,0.4895569754832124,0.5010927907704364,0.501777398747885,0.4977491092122489,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08405959297710891,0.1515682703495725,0.5050808315841593,0.4958783030531313,0.5081837802207148,0.5002141535769722,0.4977126575395728,0.5102171000871801,0.4975801405211981,0.4970075454962439,0.5017318341570398,0.4985700312573093,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1007232170259602,0.1501024434663834,0.5071346555165049,0.4621308888436617,0.4999901276719835,0.5054863564426811,0.5124421709401189,0.510227731825044,0.5024828904961376,0.5062898120612509,0.5004233709899362,0.4730303186787483,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08818366299435926,0.163611068953306,0.5015104661865171,0.502804120861596,0.5099911756575729,0.502313542100163,0.4982229809570386,0.51025393146478,0.4996483932406448,0.5131377903603551,0.5083884411745944,0.5085631054395008,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.103151358330423,0.1507575757575758,0.5019573788817233,0.5007787747985285,0.5087241003271536,0.4956379498364231,0.5017033562877615,0.5102706384814233,0.4934675564924985,0.5063330984225538,0.4990146657229733,0.5046749270207136,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07940372628080977,0.1551967926341883,0.5101836860538937,0.4985096581744394,0.507199964763383,0.4741356397116672,0.4944092247032985,0.5102797513995923,0.5062362736670079,0.5029841009954343,0.4746960841790627,0.50162437766363,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08358732577705813,0.1535754034501948,0.5077042129020695,0.4997463571109618,0.5125268451381062,0.4998560918339139,0.503761356974268,0.5103044322196334,0.4994653754674167,0.4928501562865465,0.5058975768750588,0.5069224004641513,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08412309108804011,0.1522246673749178,0.5113326731530392,0.506599651278998,0.5127189758295033,0.4999008970149117,0.4731958700254857,0.5103070901540994,0.5054388933272175,0.5100519284453665,0.5044471040664877,0.5091824041700713,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09797824660549681,0.1510661708908788,0.5067587476420323,0.5024126450852513,0.5073791854873739,0.498256394990325,0.5146121845791198,0.5103105074984128,0.499471450746196,0.5068248162987579,0.5144705546425761,0.4978288472462279,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0559153781841657,0.2022069610967775,0.5107976689155322,0.5043768586556014,0.5085600678001111,0.5010741852291746,0.4996282688796881,0.5103291130396745,0.5010821590325726,0.5097572774245678,0.5106218655358546,0.5041870061937467,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09708332010456022,0.1481332523903476,0.504296361211775,0.4987481128665291,0.4995075227139484,0.5006758747642032,0.5016798145824916,0.510329872449522,0.4952745722244329,0.5083903396992129,0.4968826225763434,0.5046699908567054,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08140259389783155,0.1551967926341883,0.5088896516738911,0.4959679134151267,0.5105216234359954,0.5018256212731961,0.4978763103616917,0.5103359477283013,0.4945690804761803,0.4976993678672429,0.5024122653803276,0.5054612959177164,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09787241642061145,0.1693997571710427,0.5107710895708726,0.5012890982159943,0.5101138203479312,0.4996073851088841,0.5069949241045798,0.5103408838923096,0.4979393413790275,0.5097166489977308,0.5033558321157461,0.505099437125421,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08355689959890361,0.1540382961501492,0.5125500071384524,0.5065810457377362,0.514379045755962,0.5124019222182057,0.5037370558591506,0.5103693617615878,0.4962686397147048,0.476320082137769,0.5018784002575918,0.5099049826398908,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08163872749785694,0.1538839985834978,0.5079479834630911,0.4891841052481295,0.5051996792252804,0.4962595267965358,0.4984796614854664,0.5104130278278144,0.4987879818835186,0.502827662566866,0.5051662651919939,0.5033463394926534,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08413433554518418,0.153381899124804,0.5053659899818652,0.5001218852805107,0.5124774834980239,0.5026727429579924,0.5015643842856838,0.5104130278278144,0.4944741542452529,0.5017599323213943,0.5025273159722116,0.5037055403504828,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08298673947783386,0.1525724692669601,0.5107323596686543,0.5028071585009857,0.5013190949049674,0.5015974186140466,0.502215578229846,0.5104175842868989,0.5003143956768316,0.5200055133154922,0.5046134148230726,0.5076096663760657,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.116310018943603,0.1603303485607326,0.5107069194387657,0.4947847528728474,0.5107080585535368,0.5099456110667278,0.4982290562358179,0.510424039270602,0.4569748756846079,0.4931015209460423,0.4980600875447671,0.4696573998414352,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06601091638357093,0.2007411342135883,0.5157030768249378,0.5038824828449314,0.510830703243895,0.5019809205869934,0.5026047757766484,0.5104616300580492,0.4999726612454928,0.5027817182710971,0.5025121277752632,0.5015089473668222,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08179284270459625,0.1548881975008853,0.5085308305209855,0.5016809536972627,0.5004343824327238,0.4989641649681199,0.502248232853285,0.5104787167796161,0.5006637242066444,0.5051472799458084,0.5029613187000118,0.5024722587582737,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1028596638833328,0.1472846157737643,0.5205921574226237,0.4993275425801101,0.5075344848011712,0.4936763942005388,0.5075192966042229,0.5104874499928614,0.4936331078392359,0.4762278138413076,0.4967482070333502,0.5051457611261136,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08834769978093154,0.1497546415743411,0.5066835660671378,0.4993283019899575,0.5039367806490219,0.4989615070336539,0.5040985349465222,0.510524661075385,0.4649532355415958,0.4927969975972272,0.5079411487744643,0.5107152729470873,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07308235704987781,0.1781226286234634,0.5035377107742031,0.5010172294906182,0.5107881762924396,0.5004989322697545,0.4973094109105931,0.5105318754689355,0.4940887537476875,0.5037841392696907,0.4962868655510429,0.5080751846125339,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08315143770306166,0.15423180047554,0.5092970750570316,0.4946097089030172,0.5132311977715877,0.500406663973293,0.493057475174892,0.510554657764358,0.4996954766511847,0.4968590808710734,0.5017147474354728,0.5004769093841793,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08497833126964471,0.1527267668336116,0.500061512197641,0.4938184038420062,0.5084009714370767,0.5003846410877179,0.5014337657919277,0.5105873123877971,0.5095871696187458,0.5071054182373793,0.5027179278439139,0.501077602573488,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07564146320813625,0.1707125512217332,0.5155572701342332,0.4995177747468886,0.5033208992627648,0.4661037414604362,0.4907401360254918,0.5106051585192115,0.5021221708186133,0.4951952138953776,0.5009822966376368,0.5095636279134758,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08758043094051282,0.1490982445489958,0.5153636206231412,0.5059811119582749,0.5106385725524979,0.507018086104926,0.5009439464403422,0.5106192076013887,0.4940382529928341,0.5009488826043504,0.5056458325106392,0.5032263527367611,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05835873257770585,0.200084737188243,0.4645359398304389,0.4955141660312937,0.5109070239335607,0.5034758188716384,0.5025337709559147,0.5106374334377268,0.5017903087152911,0.5068905052505596,0.5070165672852313,0.5114864536471416,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06336119312950439,0.1807861587494309,0.5128731360285295,0.5051184223716065,0.4978474527874897,0.4602031269459876,0.4912375494755515,0.5106845168482668,0.5030235903075002,0.5066642011160286,0.4974104124202999,0.4657737778817325,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07071506810172401,0.1807861587494309,0.5111048501988135,0.4980031318062107,0.4962367445011132,0.4581409495053204,0.4916571234162507,0.5107004644550626,0.5009450855551133,0.5028151323043836,0.5036785813008994,0.5044558372797331,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0823061191012901,0.1436560934891486,0.5142761457216367,0.5090927938080758,0.5118786888333338,0.501951303602944,0.5027369130900994,0.510741852291747,0.498529782535396,0.5038357791393152,0.5045613952485244,0.5044319158695394,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08154281889280462,0.1551967926341883,0.5051863895529506,0.4886061943542434,0.5077418036895167,0.4969369203804339,0.5030220714878053,0.5107445102262129,0.5024441605939192,0.5029958718480694,0.5016539946476793,0.4985373766338702,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08401858378046584,0.1515682703495725,0.5054461077207679,0.5013935170700144,0.5050333684686955,0.497762019179655,0.4946442620510748,0.5107452696360604,0.4994080400239365,0.495857798987251,0.4988992354261655,0.5011497465089928,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07492446370553807,0.1472846157737643,0.5060756584842786,0.4954545523582712,0.5076916826395871,0.499973800360264,0.4944342852282633,0.5107577998985428,0.4998340689483388,0.5017667670100211,0.5025717414482856,0.5078109099856319,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06270107735128216,0.1847232761673496,0.4677816575183093,0.4959200705947394,0.5116470688298709,0.5040438574375081,0.4996943375364136,0.510760078128085,0.5027813385661734,0.5070135296458416,0.5105451651412654,0.5104080916638062,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06930421944947135,0.1713689482470785,0.4680428945058215,0.4932203685871634,0.5092184761378237,0.5060088304177057,0.5043005379659359,0.5107900748170581,0.4995940954365543,0.5073442526343926,0.5053443468012138,0.467887974896948,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08075504545406442,0.1540382961501492,0.5054810405737492,0.4906884961558673,0.5054886346722235,0.4907663356652278,0.4983752426314462,0.5107961500958375,0.4987215335218694,0.5057012694295009,0.5056283660841486,0.5025622488251928,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05996073700140758,0.1964562149036272,0.5052160065369999,0.5121042335580173,0.5085574098656451,0.50371958943266,0.5026503403674936,0.5108075412435488,0.5044038177051848,0.5070579551219155,0.5086849907200116,0.4994627175329507,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05701204347503996,0.1998912328628523,0.4631739382690923,0.4957078155423856,0.5124444491696611,0.5063038611434282,0.5062381721916264,0.5108326017685135,0.5027509621722765,0.5081773252370118,0.5086379073094716,0.5123540793978183,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.110800896381666,0.1506032781909243,0.5120199390649538,0.5053363729978159,0.5026875514500171,0.4690521501930419,0.483471824375841,0.5108439929162248,0.4933973110816122,0.5068654447255948,0.496022590924141,0.5072447699443807,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08090783778349259,0.1525724692669601,0.5022045667870584,0.4977506280319438,0.5046908746275094,0.4978474527874897,0.5001693483959745,0.5109282874092884,0.5031504117520192,0.4973489002226589,0.4985066205350497,0.4956368107216519,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07747629403858569,0.1753440076895837,0.5137149418443938,0.5036140314638687,0.5144735922819658,0.5019475065537069,0.4680728911947946,0.510939298852076,0.5118000899141258,0.5109286671142121,0.5106700880611659,0.5076578889013769,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0794745002169519,0.1548881975008853,0.5028409522391958,0.4992291990048693,0.5059173215310917,0.4922817380157531,0.499538278812769,0.5109757505247521,0.4961794090576331,0.4984257433862996,0.5010616549666922,0.5025455418085497,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08202434623403287,0.1532276015581525,0.5058873248421186,0.4920918855538983,0.506020221565417,0.4938343514488021,0.5020374966206261,0.510992837246319,0.4988650619830317,0.5033372265744843,0.5011539232631537,0.5049467957460897,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07705561905366648,0.1436560934891486,0.5013145384458828,0.5003554038085922,0.5079635513649632,0.4985294028304723,0.5008737010294559,0.5110095442629623,0.4887930091767085,0.4987477331616054,0.5033979793622779,0.501807395436858,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08334722354509955,0.1546946931754945,0.5152440135721728,0.503948551501657,0.5076594077210718,0.5038805843203129,0.5077364878205848,0.5110175180663602,0.4687890146809111,0.503957664419826,0.5097682888673554,0.4757376147847984,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08683961964631554,0.1489439469823443,0.5047793458747337,0.5033243166070782,0.5103818920240701,0.501627035598096,0.4984994061414992,0.5110292889189952,0.5069797359076313,0.5034925258882816,0.5018522006178557,0.5034477207072838,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07874228762527646,0.1535754034501948,0.5068908849554833,0.5035935273979883,0.505329538309189,0.4734673590459381,0.4965872121456972,0.511036123607622,0.5006823297479063,0.5084100843552458,0.504852249220086,0.5035779594961163,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08547837889322796,0.1489439469823443,0.508506529405868,0.5007837109625367,0.5107665331117881,0.5064041032432876,0.4953539305534882,0.5110368830174694,0.4984910526331776,0.5069091107918213,0.4991646491678386,0.4971206975635094,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07981117249261838,0.1553890322254262,0.5084397013392952,0.4926379012341928,0.5070408684003487,0.4991695853318469,0.5038824828449314,0.5110372627223931,0.4981831119400491,0.4981360285295091,0.5005095640076184,0.5064546039981409,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05854922691049946,0.2002390347548946,0.5045746849208542,0.5115080968277931,0.5130702028839348,0.5107839995382787,0.51136039161247,0.5110976358052629,0.5057669583813026,0.508659550490123,0.5112119269872996,0.5106605954380731,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05745586881290288,0.1815968533414277,0.5099919350674204,0.5006963788300834,0.4988608852288708,0.4650603123300819,0.4928706603524268,0.5111075081332794,0.5118756511939441,0.5039758902561641,0.491406897871526,0.5017895493054437,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08420709379729285,0.1474389133404159,0.5130409656048092,0.502351512592534,0.5105140293375211,0.4985548430603609,0.5017967636989942,0.5111207978056093,0.4986816645048799,0.5002285823640732,0.5021491298681967,0.5002612369875122,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08125112444571442,0.15423180047554,0.5090555827255523,0.4916324425962095,0.5100690151669334,0.4954044313083416,0.4997174995367599,0.5111226963302278,0.4986114190939936,0.4923960291977897,0.5050812112890829,0.5063444895702651,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08582298843276082,0.1510661708908788,0.5024160624295647,0.5038065418601896,0.5041604268490869,0.5015499554985828,0.4951367393371263,0.5111226963302278,0.48322197853604,0.4764108316145356,0.4910336479315194,0.5088118121645306,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08369580171656565,0.157666818434765,0.5199314708553688,0.5101973554311473,0.5170935562555626,0.5123764819883172,0.5184696068990865,0.5111264933794649,0.5035566960203886,0.5149136702885453,0.5195616382596756,0.5077961014936072,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08071006762548816,0.1543860980421916,0.5080812598913131,0.4992288192999456,0.5074870216857075,0.4962766135181028,0.500230101183768,0.511151174199506,0.5032821693605465,0.5024270738723522,0.5066007903937692,0.5070708650893218,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0904345387391392,0.1532276015581525,0.511162945052141,0.5071714868941047,0.5117757887990084,0.5098442298520972,0.512413313365917,0.5111690203309204,0.4933247874411836,0.5050743766004562,0.5004746311546371,0.5074520888327262,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08022126445904898,0.153073303991501,0.5068316509873846,0.4988403811629906,0.5045070974444339,0.5005186769257873,0.4962371242060369,0.5111750956096998,0.4963054710923047,0.5048898400075332,0.5034283557561747,0.5025204812835848,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1077212380015028,0.1578603227601558,0.5091273469561334,0.4965530387025634,0.5054992664100874,0.4978185952132878,0.5000364516726761,0.5111819302983265,0.490194500050121,0.4737718823947533,0.4982993016467042,0.5017200633044048,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08449018954186116,0.153381899124804,0.5036930100880004,0.4977350601300716,0.5094052909602889,0.5041661224229426,0.5034294948709458,0.5111978779051223,0.4969217321834855,0.4883631832030692,0.4931459464221163,0.5034579727402241,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0695873151940396,0.1763089998482319,0.5098381545733179,0.5013661783155073,0.5002859178075533,0.4608683699723271,0.4908346825514955,0.5112024343642068,0.5042959815068513,0.5124060989723666,0.5111576291832091,0.5042002958660765,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08059630017673641,0.1551967926341883,0.5066604040667916,0.4967204885739194,0.5104669459269812,0.4961304271224745,0.4981451414476781,0.5112210399054686,0.5011224077544858,0.4991179454622223,0.500338696791949,0.5053249818501045,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07588751838799462,0.1845689786006982,0.5091546857106405,0.5172887245863493,0.5211469063161636,0.5060900872713796,0.5034720218224013,0.5112350889876458,0.5031059862759452,0.5092142993836629,0.5106378131426506,0.5031910401788561,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0772891068990697,0.1703647493296909,0.5026590735807389,0.5015461584493458,0.5061364112720722,0.4972118267451997,0.4934185745573399,0.5112514162993653,0.4995139776976515,0.4952282482237403,0.4654582430901297,0.4977134169494202,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08340873734006415,0.154540395608843,0.5119512124737623,0.5102869657931427,0.5088645911489262,0.506988089415953,0.5177755062985452,0.5112559727584499,0.4972296728766141,0.4726794713292405,0.4937880274481095,0.5095085706995379,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1093159665999937,0.15423180047554,0.5130899475399676,0.5040465153719741,0.5174508585887734,0.5119861453267436,0.5026818558761614,0.5112863491523466,0.4968867993305042,0.4982533573509353,0.5068289930529186,0.5087632099342958,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08892712004317871,0.1809404563160824,0.5142905745087377,0.5053527003095354,0.5163303493589061,0.5085820906856863,0.5097044984401721,0.511295082365592,0.5021365996057143,0.4995572640589545,0.462942697970553,0.4976492468173133,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08421635393847032,0.1528810644002631,0.500562342992014,0.4978170763935929,0.5094200994523136,0.5022053261969058,0.4977115184248017,0.5113083720379218,0.4956394686561179,0.4759115196398574,0.4976184907184928,0.5076206778188533,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09088960853414613,0.1487896494156928,0.5116170721408978,0.5009067353578186,0.5073446323393164,0.5000660686567254,0.5112563524633735,0.5113121690871589,0.4884334286139554,0.5007787747985285,0.4977354398349954,0.4983934684677843,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07992957001195877,0.1633012090858502,0.4766519442410913,0.499356400154312,0.5105208640261479,0.5054730667703513,0.5007043526334813,0.511325079054565,0.499429683204588,0.5056686148060618,0.5045481055761946,0.5068999978736524,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0864645839286281,0.1538839985834978,0.5155937218069093,0.5054829390983678,0.5076267530976327,0.5050394437474749,0.5021168549496814,0.5113254587594888,0.5014421193002493,0.5178958727593612,0.5017082924517698,0.5038657758282883,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07877205236477552,0.1492525421156473,0.5039553861902837,0.4902879074613535,0.5082259274672466,0.4921685859484876,0.503545684577601,0.5113581133829278,0.498965304082891,0.4984215666321388,0.5006906832562278,0.5042477589815402,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06857332973510705,0.1942947842363535,0.5143167741484737,0.4616501824102452,0.5051974009957381,0.5148476016318198,0.5062495633393377,0.511363049546936,0.5039455138622673,0.5118881814564264,0.5104255580902968,0.4979340255100955,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08162880591802396,0.1540382961501492,0.5055038228691718,0.4975850766852063,0.5093498540414273,0.4988608852288708,0.4997171198318362,0.5113683654158679,0.5004996916796018,0.5007446013553947,0.5042762368508185,0.5053181471614778,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08123524991798159,0.1540382961501492,0.5014455366445627,0.4973302946813971,0.5043457228518573,0.4973678854688444,0.5032878649344021,0.5113740609897236,0.4978542874761165,0.5026469230231801,0.5006075278779354,0.5052463829308966,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07968086907747829,0.1548881975008853,0.4996992737004218,0.4975596364553178,0.508047466153103,0.4932230265216294,0.4993598174986254,0.5113831739078927,0.5049297090245228,0.5051704419461547,0.5065597822620085,0.5075079054565116,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07565667629721351,0.1550424950675368,0.4837379975273615,0.5027167887291427,0.511186486757411,0.47229558965137,0.4880055011649346,0.5114291182036614,0.5015199588096098,0.5099535848701257,0.5075063866368167,0.5143179132632448,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08197209258024579,0.1522246673749178,0.5035035373310692,0.4938244791207856,0.5029396755193604,0.4927172595632481,0.4992679289070877,0.5114887318766839,0.490879867437417,0.5027991846975878,0.5029533448966139,0.5015780536629374,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08122797409277072,0.15423180047554,0.505504961983943,0.5062993046843436,0.5113535569238432,0.5060494588445427,0.5016672843200092,0.5114944274505395,0.5007373869618441,0.4989394841480788,0.5009655896209937,0.5022258302627861,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08012866304727428,0.1578603227601558,0.5090495074467729,0.473918828200229,0.5090586203649419,0.4991281974951625,0.5061819758629174,0.5115183488607332,0.5030425755536856,0.5091702536125126,0.5050333684686955,0.4737787170833801,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07937065434803314,0.1497546415743411,0.5090783650209748,0.5025220001032796,0.5086272755716077,0.4937815724644064,0.5037351573345321,0.5115270820739786,0.4958038808880842,0.4912231206884505,0.4997661017669948,0.5004533676789092,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07973444560857651,0.1528810644002631,0.5028379145998061,0.4950053614335227,0.4799880317008046,0.5002688310859864,0.5083702153382562,0.511542270270927,0.5004214724653177,0.5080068377262661,0.5021878597704151,0.4944171985066964,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08022854028425985,0.1522246673749178,0.5064876383265037,0.4727785743143288,0.5049209758112775,0.493357062359699,0.5003846410877179,0.511577582828832,0.4968943934289784,0.4793470897895826,0.4995428352718534,0.5036071967752419,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08038596268427683,0.1556988920928821,0.5141994453270473,0.5006944803054649,0.5014288296279195,0.5026423665640957,0.5054795217540544,0.5115806204682216,0.5112943229557445,0.5154448774768151,0.5040920799628192,0.4731457489755561,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0984591125080696,0.1591718520766935,0.5076658627047748,0.4970417189393778,0.4966711269338371,0.4684339905772426,0.492907112025103,0.5116018839439495,0.5046506259055962,0.5148692448124712,0.5001575775433394,0.4963354677812777,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07734929781672328,0.1578603227601558,0.4770844281491966,0.4907815238621762,0.5099668745424555,0.5053978851954568,0.5068020340033352,0.5116527644037265,0.4999081114084622,0.5093893433534931,0.5085384246194596,0.5096547570951662,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0799222941867479,0.1670840289371174,0.5118376807015731,0.5045781022651676,0.5099983900511234,0.5037943913026308,0.5029704316181808,0.5116690917154461,0.4975216659629468,0.4945318693936567,0.4649839916404163,0.4965450648991655,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0892287360701019,0.1501024434663834,0.510951069704711,0.50157729425309,0.5189347454306309,0.4988794907701327,0.5057973347751994,0.511692633420716,0.5004548864986041,0.509535909454045,0.5047041642998392,0.4950095381876835,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09690473166756619,0.1664276319117722,0.5086071512106511,0.4996567467489664,0.5103967005160949,0.5074543670622685,0.5027505824673529,0.5116956710601057,0.5068240568889104,0.5020674933095992,0.4724862015230723,0.4909656807501753,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08340741446275313,0.1522246673749178,0.5073837419464585,0.4669182085217934,0.4995675160918946,0.4976332992105175,0.5084104640601694,0.5117484500445013,0.5044068553445745,0.5031382611944605,0.5023780919371937,0.5088991442969838,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08877697346837266,0.1490982445489958,0.510298356940854,0.4982780381709765,0.5089230657071776,0.4969240104130278,0.4989193597871222,0.5117492094543488,0.4984037205007244,0.5020895161951743,0.5026985628928047,0.5072565407970158,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07664618852589133,0.153381899124804,0.5068711402994505,0.4988362044088298,0.5029738489624942,0.4955445424251905,0.4975926707836805,0.5117932552254991,0.4979898421338809,0.5019516833078677,0.4998025534396709,0.5058417602512735,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08886494480955853,0.1538839985834978,0.4806927640392098,0.4942015261100293,0.5033793738210162,0.5046878369881197,0.4800408106852002,0.511812999881532,0.4946746384449716,0.513522431448073,0.508165174679453,0.5142738674920945,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08513972230159483,0.1532276015581525,0.5101768513652669,0.5076206778188533,0.5209589523789272,0.5046597388237652,0.5035878318241328,0.5118373009966494,0.4890663967217795,0.5096445050622259,0.5083071843209205,0.5007643460114275,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09622543416833346,0.1492525421156473,0.501492240350179,0.463977393887662,0.4700150818795697,0.4987086235544633,0.5096202039471085,0.5118373009966494,0.4965644298502747,0.4983300577455247,0.5054806608688256,0.50223646200065,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0830813252055751,0.1567018262761168,0.5200244985616777,0.5191356093352733,0.519371406092897,0.5020842003262423,0.5025895875797,0.5118445153901999,0.5059146635966257,0.5167727055950279,0.5063087973074364,0.5030319438158217,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0762394037527383,0.1553890322254262,0.5060752787793549,0.4650006986570596,0.4930335537646983,0.4738387104613262,0.4969278074622648,0.5118570456526823,0.5016646263855432,0.5055995085099467,0.5063365157668672,0.4772712429716618,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.082185737265983,0.1532276015581525,0.5154012114105885,0.46512562157696,0.4988768328356667,0.4717021108556118,0.4970128613651758,0.5119591862771602,0.505714179396907,0.5022983539032146,0.499158953593983,0.5100898989377374,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08149585674826171,0.1556988920928821,0.5093578278448252,0.4905669905802802,0.5084841268153691,0.4981246373817978,0.5019444689143172,0.512013104376327,0.5014166790703608,0.5000926480013851,0.502021928718754,0.5024244159378862,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0773691409763893,0.1528810644002631,0.5067044498379418,0.466682032059246,0.4946590705430995,0.4771877078884457,0.4988627837534894,0.5120685412951886,0.5027217248931509,0.5080626543500514,0.5099839612640225,0.5102349462185946,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08228230730969088,0.154540395608843,0.5200480402669476,0.5036770624812045,0.5070864329911938,0.4965727833585963,0.5002619963973596,0.5120761353936628,0.5007396651913864,0.5108982907203153,0.5127345437313754,0.5024844093158324,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08045607518176334,0.1551967926341883,0.5178871395461159,0.513884669945292,0.5087502999668897,0.5037795828106062,0.507320331224199,0.5120814512625947,0.5070887112207361,0.5136443167285838,0.5140570559806562,0.4993715883512604,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07874361050258755,0.1558531896595336,0.5133602974456489,0.5181871064358465,0.5144830849050585,0.4711466025522245,0.4908783486177221,0.5120829700822895,0.505270684046014,0.5099091593940516,0.5043893889180839,0.5068996181687286,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08498759141082224,0.1535754034501948,0.512069300705036,0.5051791751594,0.5131279180323386,0.502678438531848,0.5119584268673127,0.512083729492137,0.4973963633381226,0.5157243403006655,0.5019706685540531,0.5064914353757407,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0832400704829031,0.1482875499569991,0.5045078568542813,0.4978197343280589,0.5070492219086703,0.4822206966522176,0.4970337451359799,0.5120871468364504,0.4954412626859414,0.5042621877686412,0.5043388881632305,0.4963700209293353,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08151966853986098,0.1543860980421916,0.507541319489798,0.4966031597524931,0.507168449254715,0.4854068006670655,0.5008467419798726,0.5120943612300008,0.5016418440901206,0.5037746466465979,0.4987078641446159,0.4938791566297998,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08103549544401051,0.15423180047554,0.5146535724158041,0.5031090239153349,0.5097872741135409,0.5002365561674711,0.4984246042715284,0.5121129667712626,0.5002073188883455,0.509253408990805,0.5043586328192634,0.4981994392517686,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08156332349112616,0.1538839985834978,0.4780272354747678,0.4924119768045855,0.5084966570778516,0.501386302676464,0.506464856031081,0.5121349896568378,0.5019011825530143,0.502677299417077,0.476089980954001,0.5031067456857926,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08171148574996562,0.1502567410330349,0.5111580088881328,0.5002236462000649,0.4783697293159539,0.495696804099598,0.5013449148397796,0.5121376475913038,0.4956098516720685,0.4779793926543803,0.4971696794986679,0.5031826866705346,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08027351811283617,0.1550424950675368,0.4991376901182552,0.4999438036712909,0.5067705184946674,0.5035870724142854,0.503981206125096,0.5121380272962275,0.5021134376053681,0.4928976194020102,0.5048974341060075,0.5096190648323374,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08047459546411828,0.1550424950675368,0.5111492756748874,0.4818504843516006,0.5085126046846474,0.5063368954717908,0.5033501365418905,0.5121608095916501,0.4993237455308729,0.5011000051639869,0.5040222142568567,0.5023234144281795,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08280947391815097,0.1528810644002631,0.51034809828586,0.5000759409847418,0.505034127878543,0.4958471672493871,0.5016114676962238,0.5121634675261161,0.4934143978031791,0.5043760992457541,0.4955612494418337,0.4977920158686281,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08212025483908525,0.1501024434663834,0.5081902352044179,0.4953265917989811,0.5083903396992129,0.4989098671640294,0.5012754288387408,0.512172580444285,0.4973883895347247,0.5011049413279951,0.5027953876483506,0.4988848066390646,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0790286905631224,0.1528810644002631,0.5118350227671071,0.5047406159725154,0.4761530119713367,0.486876258721822,0.5087484014422711,0.5121737195590562,0.5074490511933366,0.4952711548801195,0.5095655264380944,0.5102007727754606,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08505836534696426,0.1560454292507715,0.5115194879755044,0.514751915991045,0.51393972715923,0.4992557783495289,0.5047193524967876,0.5121775166082932,0.5010726664094798,0.5076635844752325,0.5056986114950349,0.505104752994353,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08633560339079915,0.1504110385996864,0.5143486693620652,0.5063866368167969,0.5113292558087258,0.4738580754124354,0.5021388778352566,0.5121843512969201,0.5025466809233208,0.5054404121469123,0.5015457787444221,0.4997786320294772,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08170420992475469,0.1496003440076896,0.509045330692612,0.5087605519998298,0.5164173017864356,0.508476532716895,0.5052319541437957,0.5122139682809694,0.508311740780005,0.5071327569918864,0.5101590052338526,0.5118688165053173,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1007033738662942,0.160484646127384,0.5128731360285295,0.5016251370734773,0.5204850806341376,0.4991031369701976,0.5013202340197385,0.5122143479858932,0.501713228615778,0.5090183716430287,0.513113109540314,0.5060786961236683,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08607698087648558,0.1786247280821571,0.5117917364058042,0.5020963508838011,0.5098977682463404,0.5037112359243384,0.506978976497784,0.5122143479858932,0.4999779771144248,0.5077448413289064,0.5052684058164718,0.5057794886437851,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08273803854335338,0.1527267668336116,0.497411551535071,0.4675956021056916,0.4980790727909526,0.5113752001044947,0.5082259274672466,0.5122420664453239,0.4961152389255261,0.4964186231595701,0.5011880967062875,0.5012621391664109,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08295366754505717,0.1697083523043456,0.5043293955401378,0.4633421475502956,0.5042731992114288,0.508789029869108,0.5051510769950456,0.5123123118562102,0.5034860709045785,0.5153047663599662,0.5135129388249803,0.5083857832401284,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08138539649278764,0.1550424950675368,0.5064162538008462,0.5022470937385138,0.5111925620361903,0.5046172118723097,0.5078344516909019,0.5123153494955999,0.4973177644189147,0.4982089318748613,0.5070120108261467,0.505788601561954,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1025024870093448,0.1520703698082663,0.5113209023004043,0.4996157386172057,0.5124968484491331,0.5019501644881729,0.5098825800493919,0.5123472447091915,0.4969167960194772,0.5135376196450214,0.5044850745588587,0.4996753522902281,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07753251632430602,0.1629546719279608,0.4703158081791478,0.4854102180113789,0.4702869506049458,0.4957602148218576,0.5041991567513053,0.512375342873546,0.5003094595128234,0.5026165466292833,0.4695772821025324,0.504257251604633,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07870326274460004,0.1749962057975414,0.4714674532127592,0.50261312928497,0.5232094634617546,0.5109358815077626,0.5064789051132583,0.512413313365917,0.5019839582263831,0.5164040121141058,0.5109913184266243,0.5092670783680585,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08398815760231132,0.1537297010168463,0.5092735333517616,0.505937825596972,0.5079738033979033,0.4963973596838424,0.5115859363371535,0.5124417912351952,0.5000421472465317,0.5073237485685124,0.5061105913372599,0.4999058331789199,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08572840270501952,0.1514139727829211,0.5168273831040421,0.5104517577300327,0.5150047994702356,0.4932568202598396,0.4991289569050099,0.5124425506450426,0.5060061724832398,0.5129327497015519,0.5100037059200553,0.5071202267294039,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07901876898328941,0.1548881975008853,0.5150002430111511,0.5090331801350534,0.5034158254936922,0.4709635847789965,0.4904443458899219,0.5124577388419911,0.5099205505417629,0.5128913618648675,0.5076840885411128,0.4743683988299012,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09338389370416228,0.1514139727829211,0.5111993967248172,0.503913238943752,0.5062324766177707,0.4739374337414907,0.4974616725850007,0.5124607764813807,0.5045796210848624,0.5148859518291145,0.5043483807863233,0.500538801286744,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07159279719761669,0.185069813325239,0.5156396661026782,0.5042895265231483,0.5084659009790311,0.5044102726888879,0.5045769631503965,0.5124907731703537,0.5028010832222063,0.5021764686227038,0.4655315261404057,0.5012545450679368,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0664825221449662,0.166737491779228,0.5226888880113485,0.5011125354264693,0.4783230256103376,0.5025508576774816,0.500759789552343,0.5125727894338751,0.4963373663058963,0.4793512665437434,0.5038904566483293,0.5075804290969401,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05587040035558943,0.2017061263722366,0.5146493956616434,0.5012442930349965,0.4973234599927703,0.4592496878825526,0.4935036284602509,0.5125838008766627,0.5031378814895368,0.5074866419807839,0.506508142392384,0.5060722411399652,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08136290757849951,0.154540395608843,0.5115308791232157,0.5031580058504934,0.5024396041348347,0.502290000394893,0.5019873755706964,0.5125875979258997,0.492242628408611,0.5074110807009656,0.5073696928642812,0.501407186447268,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08094421690954695,0.1548881975008853,0.5043810354097623,0.4992128716931498,0.505664438051901,0.4975406512091323,0.5019410515700038,0.5126020267130007,0.49822108243242,0.5046813820044167,0.5041619456687818,0.5020511659978797,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1076610470838492,0.1555433297920777,0.5163170596865763,0.4962314286321813,0.5106590766183783,0.5078560948715534,0.5085076685206391,0.5126069628770089,0.4622235368450469,0.4942865800129403,0.5022767107225632,0.4733390187817242,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08119357928268295,0.1538839985834978,0.4803415369847783,0.4933749084911133,0.519289010124452,0.5116269444689142,0.4995933360267069,0.5126680953697262,0.5041232157665634,0.5044672284274444,0.5053356135879684,0.5109172759665008,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08148527372977321,0.1546946931754945,0.5118262895538618,0.4951625592719385,0.4765414501082917,0.4995397976324638,0.5047975717110719,0.5126753097632767,0.5041425807176726,0.5036269414312748,0.5026389492197822,0.5022645601650045,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08376988284598536,0.1522246673749178,0.5067150815758057,0.5006128437468673,0.508356166256079,0.5003876787271075,0.4981933639729892,0.5126810053371323,0.4978949159029534,0.5030304249961269,0.5008019367988747,0.4998268545547883,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05860148056428649,0.1977690089543178,0.5090738085618903,0.5046548026597569,0.4996510511751107,0.4596468592327529,0.4962804105673398,0.5127239119935115,0.5066752125588162,0.5085703198330512,0.509023307807037,0.510133565003964,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08752354721613703,0.1522246673749178,0.5102178594970276,0.5046977093161361,0.5126772082878952,0.5028033614517485,0.5112757174144827,0.5127349234362991,0.4976951911130821,0.5084089452404746,0.4990674447073689,0.4715111192789858,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08110097787090836,0.154540395608843,0.5061014784190909,0.4942383574876291,0.5096801973250547,0.498167544038177,0.4979495934119676,0.5127394798953836,0.5007973803397903,0.5036178285131058,0.4971222163832042,0.4993970285811489,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0795882676657036,0.1540382961501492,0.5080038000868764,0.4952597637324082,0.5027942485335795,0.4992307178245641,0.5065924368854475,0.5127721345188226,0.491042001439841,0.4917118009252649,0.5043954641968632,0.502160521015908,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08018686964896132,0.1568561238427683,0.5085832298004573,0.5083041466815308,0.5183594924712107,0.4980619860693857,0.5009633113914514,0.5127831459616102,0.4969422362493658,0.503081305455904,0.4726240344103789,0.4985837006345628,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07636772285191179,0.1730282794556585,0.506175900584138,0.4981071709553072,0.5064724501295552,0.5005471547950656,0.5021703933439244,0.5127888415354659,0.4928516751062413,0.4991164266425275,0.4947202030358167,0.4998731785554809,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1002707929855753,0.157358223301462,0.5091816447602239,0.510021172346546,0.5078822945112893,0.4775879168780356,0.5026298363016132,0.5128112441259648,0.5047990905307667,0.5113357107924289,0.5072948909943105,0.5124858370063455,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08111023801208578,0.1525724692669601,0.4949916920562691,0.4922209852279596,0.5125587403516978,0.4980483166921321,0.4951948341904538,0.5128947792091809,0.496255350042375,0.5003800846286334,0.50881788744331,0.5130690637691636,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08312630303415142,0.1466282187484191,0.5000075940984741,0.4681435163106046,0.5030243497173476,0.5064371375716502,0.5009173670956826,0.5129555319969744,0.5034074719853706,0.5004229912850126,0.5018039780925446,0.5112305325285613,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08298343228455624,0.1525724692669601,0.5027224843029984,0.5057791089388614,0.5117211112899942,0.5054335774582855,0.5070552971874496,0.513077796982409,0.5086029744564903,0.5056238096250641,0.504258390719404,0.5148825344848011,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06534352478013783,0.1906675266858907,0.4690012697332648,0.4963871076509023,0.5051795548643238,0.4646092228807149,0.4949066381533582,0.5130979213433655,0.5049130020078796,0.5086003165220243,0.5027851356154105,0.5100671166423149,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1157577176662328,0.1606389436940355,0.518241404239937,0.5075268907026971,0.5148992415014443,0.5017527179278438,0.4978694756730649,0.5131146283600088,0.5045541808549739,0.5047550447596163,0.4988403811629906,0.5002988277749595,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07901149315807854,0.1551967926341883,0.4803407775749309,0.4926238521520155,0.484272242355021,0.5086071512106511,0.5075211951288414,0.5131343730160417,0.4939395297126696,0.4781840536082599,0.4989148033280376,0.5179592834816207,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1111560889396874,0.1502567410330349,0.5082646573694649,0.49480753516827,0.5080531617269587,0.4738694665601467,0.4981098288897731,0.5131594335410066,0.4975657117340971,0.5128902227500963,0.5059644049416316,0.472491897096928,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08718687494047056,0.1519160722416148,0.5109742317050573,0.5047007469555258,0.515340458622795,0.4975683696685631,0.5025584517759558,0.5131886708201322,0.4892687794461167,0.5018013201580787,0.4974950866182871,0.5043480010813995,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08566027452349956,0.1490982445489958,0.5092598639745081,0.5031959763428644,0.506140588026233,0.4738394698711736,0.49850358289566,0.5132027199023095,0.5019289010124451,0.5010757040488695,0.5048461739413066,0.5047713720713358,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0743238774063138,0.1524181717003086,0.502772605352928,0.4973952242233515,0.5082889584845823,0.4976632958994905,0.5032969778525711,0.5132061372466228,0.5016513367132134,0.4993685507118707,0.5018696670443464,0.4968886978551227,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1012821326898858,0.1501024434663834,0.5055619177224994,0.5033493771320431,0.5126646780254128,0.5035073343803063,0.5026302160065369,0.5132330962962062,0.5053940881462198,0.5097891726381594,0.5020614180308198,0.4993062791043823,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1132660782508387,0.1522246673749178,0.4956671871155487,0.4966939092292597,0.5131275383274149,0.5095100895192327,0.5045469664614234,0.5132900520347626,0.4970360233655221,0.5100485111010531,0.5072774245678198,0.5146942008426411,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07975296589093145,0.1555433297920777,0.5100439546419686,0.5030539667013969,0.5027820979760208,0.4962177592549277,0.5075743538181607,0.5132949881987708,0.4855499494233041,0.4995743507805214,0.5023708775436432,0.5095499585362222,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08150577832809475,0.1551967926341883,0.5005494330246079,0.4996711755360673,0.5094823710598019,0.4970075454962439,0.501700318648372,0.5132980258381605,0.5011797431979659,0.4984549806654252,0.5064538445882935,0.5064606792769203,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0563631721539618,0.1931375524864674,0.5130713419987059,0.5044622922634362,0.5090274845611977,0.5072250252883478,0.5040951176022089,0.5133151125597275,0.5099228287713051,0.512060187786867,0.5106678098316235,0.4948603141526656,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1098887724756855,0.1603303485607326,0.5090544436107811,0.5000561963287089,0.5060023754340026,0.4638209554590935,0.4902727192644052,0.5133629553801149,0.5022706354437838,0.5118646397511565,0.5028830994857276,0.5079096332657964,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08202566911134396,0.154540395608843,0.5050884256826335,0.4956630103613879,0.5050056500092647,0.4965279781775985,0.5013331439871447,0.5134172531842054,0.4979495934119676,0.5075477744735011,0.5017610714361654,0.5018753626182021,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07834013292271225,0.1659267971872312,0.5167548594636135,0.4985256057812352,0.4995830839937667,0.4640487784133194,0.4907116581562135,0.5135110403003617,0.5013779491681424,0.5023158203297053,0.5049775518449102,0.5088197859679285,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1042989543977734,0.1502567410330349,0.5042439619323031,0.465507604730212,0.5016391861556546,0.5022577254763777,0.5087867516395658,0.5135482513828853,0.496420141979265,0.5031318062107574,0.5034245587069376,0.4997444585863433,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0809296652591252,0.1548881975008853,0.5085661430788905,0.5002737672499946,0.5058721366451703,0.503995634912197,0.5039242503865395,0.513551289022275,0.498044519642895,0.5019744656032903,0.4893185207911227,0.5066304073778185,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05714499264480211,0.2037119947387059,0.505149178470427,0.5003808440384807,0.5124296406776365,0.5059101071375411,0.5045340564940173,0.5136560875812188,0.5047311233494226,0.5095397065032821,0.5092105023344258,0.5111090269529742,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08116447598183957,0.15423180047554,0.5046031627901325,0.4957211052147155,0.5121235985091265,0.5005862644022077,0.5021168549496814,0.5136731743027857,0.5031868634246953,0.5013870620863115,0.5010981066393684,0.498544211322497,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07960546507074745,0.153073303991501,0.5127364422559939,0.5038213503522142,0.5090316613153585,0.4715806052800247,0.4938320732192598,0.5137157012542413,0.5022603834108437,0.4757968487528971,0.4974012995021308,0.5102896237276087,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0752717189996931,0.1814425557747761,0.4704228849676338,0.4970018499223882,0.5181031916477067,0.5087806763607864,0.501892449339769,0.5137270924019525,0.5029161338140903,0.509706017259867,0.509380230435324,0.5129524943575847,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08120879237176026,0.1550424950675368,0.503244958278023,0.491371585313621,0.5096494412262342,0.4930491216665704,0.4985928135527318,0.5137475964678329,0.4994961315662372,0.4994805636643651,0.5025937643338608,0.4994703116314249,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08512583208982871,0.1501024434663834,0.4971066484813321,0.5018176474697982,0.5112020546592831,0.4994175326470293,0.4999282357694188,0.5137643034844761,0.4890808255088804,0.4770859469688915,0.4975607755700889,0.5170772289438431,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07707017070408823,0.1567018262761168,0.5124395130056529,0.5078857118556027,0.4760345440351393,0.496505195882176,0.5081708702533086,0.5137772134518822,0.4977703726879766,0.4758978502626038,0.4947031163142498,0.5134092793808075,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0885276110952366,0.1510661708908788,0.5178108188564502,0.5062123522568142,0.5195282242263891,0.4996935781265662,0.501447814874105,0.5137779728617297,0.497790876753857,0.5075337253913238,0.5054282615893536,0.504281932424674,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0763935189594776,0.1580146203268074,0.5026093322357329,0.5081515053021994,0.5106571780937597,0.5086952427529517,0.5012108790017101,0.513833789485515,0.502013954915356,0.5085904441940079,0.5100701542817045,0.5073810840119926,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08561595813357886,0.1739932716143067,0.517182027502787,0.4997543309143598,0.4779452192112465,0.5046137945279964,0.5083683168136377,0.5138341691904387,0.5037719887121319,0.5073901969301615,0.5111382642320998,0.5115977071897886,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0667404832206242,0.1690532200131533,0.50691100931644,0.4633261999434998,0.4954598682272032,0.4698180150241643,0.4964827932916771,0.5138911249289951,0.5056454528057155,0.5085972788826346,0.5091858215143846,0.5057532890040491,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08563117122265612,0.1519160722416148,0.5102258333004255,0.4995659972721997,0.5037343979246847,0.4709275128112441,0.4953774722587582,0.5139909873239308,0.4997680002916133,0.5055998882148703,0.5024172015443358,0.5057043070688906,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07726926373940374,0.1560454292507715,0.5172670814056979,0.507041627810196,0.5092568263351184,0.4728860308077386,0.4958494454789293,0.5140422474886316,0.507247048173923,0.5146558506453464,0.5160159536820745,0.5031564870307985,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08608227238572985,0.1626460767946578,0.4999916464916783,0.5038084403848081,0.5093487149266561,0.5019535818324863,0.513293469379076,0.514054777751114,0.5038669149430594,0.5048302263345108,0.4917288876468318,0.4676293958439017,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1119134362002731,0.1583232154601103,0.4806031536772143,0.4939421876471356,0.5188079239861119,0.4722378745029662,0.4929621692390409,0.5140832556203923,0.5007294131584462,0.5090635565289502,0.4729661485466414,0.5001879539372363,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08777290958927303,0.1692454596043912,0.5083736326825696,0.4935404598378507,0.4990423841824041,0.4743957375844083,0.4858464989687213,0.5140916091287138,0.503563910413939,0.5196633991792298,0.5056515280844949,0.5078097708708608,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07748753849572976,0.162143977335964,0.4950942123856708,0.5022372214104974,0.5103332897938353,0.5021316634417061,0.4991084528391296,0.51412806080139,0.4924051421159588,0.5035961853324543,0.5065335826222725,0.5041847279642043,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08587127345461476,0.1783161329488542,0.5027912108941899,0.4683793130682283,0.5029632172246303,0.5073526061427143,0.5088607940996892,0.5141561589657445,0.5040822076348027,0.508756375245669,0.5139716223728216,0.5096031172255416,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08625887650675729,0.1528810644002631,0.5125746879584936,0.5019262430779792,0.5046642952828497,0.501753857042615,0.5070670680400846,0.5141967873925813,0.5065423158355178,0.4745681236197725,0.4983482835818628,0.5105660489120694,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08403048967626547,0.154540395608843,0.5179034668578354,0.5123787602178594,0.5039561456001311,0.5012788461830542,0.5053382715224344,0.5142134944092246,0.499629787699383,0.5043400272780016,0.514422332117265,0.5051974009957381,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06936441036712493,0.1786247280821571,0.5064143552762277,0.5106757836350215,0.5193284994365178,0.505007928238807,0.4723787450296625,0.5142275434914019,0.518563014310319,0.5162688371612651,0.5163125032274918,0.5186028833273086,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06887296144606364,0.1807861587494309,0.5069254381035408,0.5015514743182777,0.5067610258715746,0.4666573512392049,0.4892433392162282,0.5142434910981977,0.5091307643004468,0.5108876589824515,0.5106112337979908,0.5048575650890179,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08076695134986395,0.1543860980421916,0.5116880769616315,0.5072535031576261,0.5127056861571735,0.4712141900286448,0.4933160542279383,0.5142499460819008,0.5061329939277588,0.5082126377949168,0.5050812112890829,0.5067067280674841,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07784339249240668,0.156508321950726,0.5154968970513634,0.493410600753942,0.4754513172723213,0.4914118340355342,0.512063984836104,0.5142636154591543,0.5138820120108261,0.5086473999325644,0.5120860077216792,0.5104847920583955,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07874956345048734,0.1553890322254262,0.4758579812456143,0.4940424297469949,0.5172344267822588,0.5036987056618559,0.4797852692715436,0.5142636154591543,0.5089219265924064,0.5138239171574985,0.503095734243005,0.4779919229168628,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1161750854578742,0.1463196236151161,0.5029237279125645,0.4941943117164788,0.5009374914566391,0.4732695327806854,0.4922600948351017,0.5143395564438963,0.5003094595128234,0.5007924441757821,0.4753670227792577,0.4997429397666485,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09165224730397603,0.1718697829716194,0.5101104030036178,0.4717419798726013,0.5151619973086514,0.5128571884217337,0.5080375938250866,0.5143456317226756,0.4994653754674167,0.5071282005328018,0.5009739431293153,0.4736496174093188,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08235572700045507,0.1553890322254262,0.5051734795855444,0.4922665498188047,0.511727945978621,0.5027684285987672,0.5060748990744312,0.5143752487067249,0.4948458853655646,0.4996426976667891,0.5020997682281145,0.5039967740269681,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08045739805907443,0.1535754034501948,0.5038247676965276,0.495713890821165,0.4995701740263606,0.4900395804412474,0.4998124257676874,0.5144789081508977,0.5002851583977059,0.4999965826556865,0.5038984304517273,0.5027904514843424,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07646627721158633,0.156199726817423,0.5058372037921889,0.4917201544335865,0.4788622066020053,0.4963195201744819,0.5044296376399972,0.5144842240198296,0.5029878980446715,0.5048860429582962,0.5051575319787486,0.5081564414662078,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09183546581155877,0.1626460767946578,0.5126483507136933,0.5056207719856745,0.5143106988696943,0.4677106526975756,0.4956220022296272,0.5144986528069306,0.5075549888670515,0.5034063328705995,0.4666357080585535,0.4911133859654984,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09976148522081474,0.1551967926341883,0.5123271203482349,0.5044603937388176,0.515214776293047,0.5041308098650376,0.5144830849050585,0.514532066840217,0.5022273490824809,0.5146493956616434,0.5072238861735767,0.5046548026597569,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08335780656358804,0.1551967926341883,0.5179972539739917,0.5046764458404084,0.511275337709559,0.5145582664799531,0.5009055962430475,0.514546495627318,0.4983425880080071,0.5168414321862194,0.5029487884375293,0.5046358174135714,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1139440528727604,0.1517617746749633,0.5021028058675042,0.5036052982506234,0.5119147608010862,0.5169443322205447,0.5049179381718878,0.5146676214979814,0.4985791441754783,0.5101764716603432,0.500689164436533,0.469505897576875,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09442301383200519,0.154540395608843,0.5143042438859913,0.4975262224220313,0.5187638782149615,0.5016205806143929,0.5078010376576154,0.5146953399574122,0.5008528172586518,0.513187531705361,0.5095131271586224,0.5080687296288308,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07095913896561579,0.1815968533414277,0.5052399279471936,0.5095864102088984,0.5205792474552176,0.5143946136578341,0.5045450679368049,0.5147340698596305,0.5056298849038434,0.5114955665653107,0.5139716223728216,0.5084131219946354,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0689470425754834,0.1919790560024283,0.514678632940769,0.5076692800490882,0.5155637251179362,0.5088923096083571,0.5028219669930103,0.5147955820572716,0.5069242989887698,0.5084890629793773,0.5074494308982602,0.5000820162635212,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08101036077510027,0.1736846764810037,0.5112495177747468,0.4985840803394865,0.5119117231616965,0.4747868336558293,0.4960085418419637,0.5148016573360509,0.5103378462529199,0.5044774804603845,0.5098791627050786,0.5072960301090815,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09184208019811413,0.1753440076895837,0.5114070953180864,0.5017557555672335,0.512154354607947,0.5032635638192847,0.5018051172073158,0.5148798765503351,0.5020207896039829,0.5114875927619128,0.5081849193354859,0.506893922594873,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08194232784074673,0.1548881975008853,0.5081116362852099,0.4996081445187315,0.5103443012366229,0.5006470171900013,0.4943310054890143,0.5149011400260629,0.5051161441420643,0.5096042563403127,0.5062343751423892,0.5035156878886279,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09379266279328191,0.1674318308291597,0.479188373131472,0.4942637977175177,0.518721351263506,0.5046939122668991,0.5028504448622886,0.5149110123540793,0.5110194165909787,0.5021206519989185,0.5007689024705121,0.4789825730628213,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1088622196822978,0.1606389436940355,0.4970618433003344,0.5031804084409922,0.5145301683155985,0.5061113507471073,0.4971871459251586,0.5149436669775184,0.5073799448972214,0.5119375430965087,0.5107372958326625,0.5144466332323824,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07687967637129467,0.1546946931754945,0.4779638247525083,0.4901033708684306,0.4784156736117228,0.4959018447584013,0.5076202981139296,0.5150188485524129,0.505728608184008,0.5057088635279751,0.5083531286166894,0.5172036706834384,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08112015959191882,0.1581689178934588,0.4872472304322864,0.5065259885237983,0.5211021011351658,0.5137620252549338,0.5052057545040597,0.5150218861918026,0.5028941109285151,0.5034146863789212,0.5000930277063088,0.4772541562500949,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09432115227905302,0.1522246673749178,0.506399546784203,0.4664473744163934,0.5088133309842254,0.5144397985437555,0.5042454807519979,0.5151118762587218,0.5026245204326812,0.5084089452404746,0.5052129688976102,0.5028656330592369,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08598437946471088,0.1657724996205798,0.5172317688477929,0.49753837297959,0.4773225031363626,0.5053629523424755,0.5089534421010743,0.5151175718325773,0.5096441253573023,0.5198714774774227,0.5057753118896242,0.504710998988466,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08109105629107538,0.1558531896595336,0.513466235119364,0.50893559596966,0.506682047247443,0.4722959693562938,0.5026381898099348,0.5151357976689155,0.5009207844399959,0.5131598132459303,0.5038502079264161,0.4977289848512923,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08319839984760452,0.1540382961501492,0.5047455521365236,0.4703541583764424,0.5014929997600264,0.5123180074300658,0.5141888135891834,0.5152049039650306,0.4946791949040561,0.5094740175514804,0.5045784819700914,0.5089864764294371,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08217581568615001,0.1528810644002631,0.519483798750315,0.4997793914393246,0.5033349483449421,0.498435615714316,0.4947589329380351,0.5152181936373604,0.5044026785904138,0.4729327345133549,0.4803415369847783,0.5106112337979908,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07637698299308932,0.1514139727829211,0.5130204615389288,0.5003850207926416,0.501353648053025,0.4740410931856635,0.4941703903062851,0.5152398368180119,0.5096502006360816,0.5105846544533311,0.5072238861735767,0.5059013739242959,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08062937210951304,0.1540382961501492,0.5121122073614153,0.508880538755722,0.5102087465788585,0.4755166265191993,0.5063972685546607,0.5152519873755707,0.4966468258187197,0.5048841444336776,0.514137173719559,0.5167643520867063,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0783130139378353,0.156508321950726,0.5216314097988171,0.4972076499910389,0.4746706439491741,0.4930008991412593,0.5046616373483838,0.5152983113762633,0.4885446821566024,0.5102524126450851,0.5026860326303223,0.4755082730108777,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06229759977140681,0.1934840896443568,0.4662427134625139,0.5005794297135809,0.5217122869475672,0.5030501696521599,0.5023207564937135,0.51530514606489,0.5112525554141365,0.5160812629289526,0.5095507179460697,0.5112476192501283,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08082978802213969,0.1558531896595336,0.507373869618442,0.5036831377599839,0.5139173245687311,0.5080087362508846,0.5011991081490751,0.5153070445895085,0.5129597087511353,0.5086265161617602,0.5114310167282801,0.5131636102951673,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0826824776962885,0.154540395608843,0.5118285677834041,0.5042614283587937,0.5089462277075238,0.5067876052162342,0.5066459752796906,0.5153290674750837,0.4946336303132109,0.5044805180997742,0.5035358122495845,0.5081849193354859,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08604920045295317,0.1524181717003086,0.5102953193014643,0.4899643988663529,0.4775370364182586,0.4913476639034273,0.5029043629614554,0.5153332442292445,0.501583749236793,0.5035380904791268,0.5021062232118175,0.5008611707669735,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07124223471018404,0.1578603227601558,0.5032001530970251,0.4718684216121967,0.4985537039455897,0.4758389959994289,0.4961509311883548,0.5153564062295908,0.4992679289070877,0.4786150186966703,0.5025694632187434,0.513814044829482,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0753458001291128,0.1575125208681135,0.516588169002105,0.5035821362502771,0.4745817929970261,0.4903148665109369,0.5118828655874945,0.5154414601325018,0.5034256978217088,0.4955696029501553,0.4781160864269158,0.5052661275869296,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0791305521160745,0.1538839985834978,0.503266981163598,0.4993898141875985,0.4763014765965072,0.4913355133458686,0.503361147984678,0.5154509527555945,0.510133565003964,0.5113243196447176,0.5044892513130196,0.5103078495639468,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09446203871268166,0.1721796428390752,0.5104574533038884,0.4644208892385548,0.5096896899481475,0.5154494339358997,0.5113171052511671,0.5154539903949842,0.5020515457028034,0.5095932448975251,0.5060862902221425,0.5062913308809457,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07929458890264679,0.1550424950675368,0.5204083802395482,0.4980278126262518,0.4713607561291968,0.4871450898078085,0.5067876052162342,0.5154669003623903,0.5046073395442933,0.4986061032250617,0.4744139634207464,0.5006641039115681,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08641828322274081,0.1515682703495725,0.5095602105691625,0.4947277971342909,0.5084184378635674,0.4987819066047393,0.5044357129187765,0.515472595936246,0.506194126420476,0.4986660966030078,0.5032472365075652,0.5052737216854037,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0813602618238774,0.1489439469823443,0.5111291513139309,0.4996145995024346,0.5035179661181701,0.473304085928743,0.4958828595122158,0.5154798103297964,0.497676965276744,0.5055896361819302,0.508827000361479,0.5049388219426918,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07534447725180177,0.1659267971872312,0.500159476067958,0.5011038022132239,0.5098468877865632,0.5045219059364586,0.5004898193515854,0.5154904420676603,0.509686272603834,0.5055091387381038,0.4965883512604684,0.5084218552078807,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.05619781249007838,0.1969191076035817,0.4985320607649383,0.5064135958663802,0.5096729829315042,0.5051237382405385,0.5049984356157142,0.5155891653478248,0.5080554399565009,0.5004237506948599,0.5088911704935859,0.5125462100892154,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08254820564921528,0.154540395608843,0.510777164849652,0.5005980352548427,0.5056819044783917,0.4980126244293034,0.5032540711961919,0.5156130867580185,0.5034101299198366,0.4993408322524399,0.5062358939620841,0.5035794783158112,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07960149643881431,0.1721796428390752,0.5097671497525842,0.4914152513798476,0.4707266489066017,0.4976435512434576,0.5047694735467173,0.5157600325634942,0.5046734082010187,0.5146330683499238,0.5111724376752338,0.5045545605598977,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08246023430802929,0.1550424950675368,0.5062848758972427,0.4920520165369088,0.5106412304869639,0.4989011339507841,0.505128294699623,0.5157607919733416,0.5008600316522024,0.4968886978551227,0.4996476338307974,0.5078667266094172,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0879362849371898,0.166737491779228,0.5137464573530617,0.4927578879900851,0.4714423926877944,0.4954397438662466,0.5042500372110824,0.5157926871869332,0.501753857042615,0.5101521705452258,0.5059488370397596,0.5042037132103898,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1120959932692003,0.1522246673749178,0.5007047323384051,0.4609670932524915,0.4874659404683432,0.5074528482425736,0.5058535311039084,0.5159764643700087,0.4946590705430995,0.5079138100199572,0.5083990729124582,0.5119614645067024,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08595593760252301,0.1520703698082663,0.5138421429938366,0.5131590538360828,0.5098601774588931,0.4995086618287196,0.506585222491897,0.5160129160426848,0.5042553530800143,0.5149037979605289,0.5007594098474193,0.5011186107052487,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08084037104062824,0.1756526028228866,0.5209471815262922,0.5027198263685324,0.5085881659644657,0.5043373693435357,0.507241732304991,0.5161127784376205,0.497708480785412,0.5041927017676023,0.504576203740549,0.5054126936874815,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07337206718100137,0.1919790560024283,0.4671000871802504,0.4997444585863433,0.5202356144992603,0.5106609751429968,0.5077645859849393,0.5161404968970513,0.5087597925899824,0.5131985431481486,0.5108523464245465,0.5134734495129144,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0703453238932808,0.1708668487883847,0.5124884949408115,0.5062605747821253,0.5022402590498871,0.46239478376564,0.4940781220098237,0.5161442939462884,0.5058288502838674,0.5153093228190507,0.5138091086654738,0.505582042083456,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09263051507550984,0.1585154550513482,0.469717772924305,0.492801174351388,0.5138326503707438,0.5034579727402241,0.5071749042384182,0.5162042873242345,0.4961475138440414,0.4993241252357967,0.506158813862571,0.5067545708878716,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08342395042914141,0.1572039257348106,0.5093168197130645,0.5172887245863493,0.5178165144303059,0.5138531544366242,0.5071373134509709,0.5162190958162592,0.4993689304167944,0.4737483406894833,0.5029833415855869,0.5185022615225255,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08893373442973407,0.1578603227601558,0.5171763319289313,0.5122891498558639,0.5097766423756769,0.4882568658244305,0.477631962649186,0.5162251710950385,0.5082585820906856,0.5167689085457908,0.5077919247394465,0.5090590000698656,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07898238985723505,0.1519160722416148,0.5077038331971457,0.503740473203464,0.5133895347247746,0.470800691366725,0.4876857896191711,0.5162688371612651,0.4985229478467693,0.5089716679374124,0.5066201553448784,0.5051241179454622,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07981514112455151,0.1543860980421916,0.5107851386530499,0.5025573126611846,0.504185107669128,0.4751000902178898,0.4984576385998912,0.5162889615222218,0.5060190824506459,0.5153043866550425,0.5023321476414249,0.5043601516389583,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08430432527965626,0.1522246673749178,0.5118236316193958,0.4950463695652834,0.5133344775108367,0.5035692262828709,0.507173765123647,0.5163102249979495,0.4727007348049683,0.5068362074464691,0.5014694580547564,0.4762346485299344,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07675334158808772,0.1550424950675368,0.4751035075622032,0.4880039823452398,0.5137244344674865,0.4741151356457869,0.494498835065294,0.5163352855229143,0.5169838215326105,0.5162388404722921,0.5032335671303116,0.4780264760649203,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0800572276724767,0.1771576364648151,0.5125788647126545,0.4715042845903591,0.5112339498728747,0.5168148528415597,0.5194898740290944,0.5164002150648687,0.505122978830691,0.517949790858528,0.5150571987497076,0.5122807963475423,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09214964917293711,0.15423180047554,0.5081928931388838,0.5031325656206048,0.5076772538524861,0.501095828409826,0.4968617388055394,0.5164397043769345,0.4809061582063346,0.4973599116654465,0.5014052879226495,0.502186720655644,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08321758156861503,0.1758069003895382,0.5147462204171893,0.4653109175797304,0.5043643283931191,0.5063175305206817,0.5066683778701895,0.5164647649018994,0.5076020722775916,0.5122067538874189,0.508585128325076,0.5125777255978833,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08759961266152333,0.1527267668336116,0.5188367815603138,0.5136450761384312,0.5123548388076657,0.5072086979766284,0.506031992418052,0.5164731184102209,0.5058747945796362,0.5019980073085603,0.4701369671600805,0.4936274122653803,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08611269856388437,0.1532276015581525,0.5084837471104454,0.5016141256306897,0.5146744561866082,0.5093730160417735,0.505440791851836,0.5164875471973219,0.4970580462510973,0.5030710534229639,0.4989728981813652,0.4734419188160496,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09658261104232146,0.1583232154601103,0.499935829867893,0.5058702381205517,0.5120715789345783,0.5038410950082471,0.5024950410536962,0.5166306959535605,0.4939934478118364,0.5052433452915069,0.507744081919059,0.5112707812504745,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1116825941094919,0.1609867455860778,0.4886927670768492,0.4634978265690166,0.5013908591355485,0.4997326877337083,0.5025690835138197,0.5167127122170818,0.4999589918682393,0.5075117025057486,0.5027836167957156,0.5096927275875371,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08691502365304632,0.1626460767946578,0.5149664492729409,0.5066019295085402,0.5113858318423586,0.4686583961871549,0.4914722071184041,0.5167362539223518,0.4977069619657171,0.4791181277205857,0.5048503506954675,0.5075101836860538,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1088780942100306,0.1634567713866545,0.4874146803036424,0.5025379477100754,0.5174398471459858,0.5081093580556677,0.5117400965361797,0.5168049805135433,0.5078549557567822,0.5080823990060843,0.5070663086302372,0.5167465059552919,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08744946608671728,0.1538839985834978,0.5070222628590869,0.5024415026594532,0.5110562479685786,0.5003755281695488,0.5095021157158348,0.5168387742517534,0.4646080837659438,0.497272959237917,0.5068081092821146,0.5097846161790749,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07357049877766131,0.157666818434765,0.5084305884211261,0.4692135247856185,0.4955259368839287,0.477893579341622,0.4983099333845681,0.5168558609733204,0.5121262564435924,0.5029810633560446,0.5085183002585031,0.5019752250131377,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07151408599760828,0.174341073506349,0.5104179639918226,0.5021912771147286,0.5007996585693325,0.4620727939903341,0.4933862996388246,0.5169898968113898,0.5053177674565541,0.509603876635389,0.5095203415521729,0.5049688186316649,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08766575652707664,0.149946881165579,0.5088786402311035,0.5027224843029984,0.5124801414324899,0.5013673174302785,0.5067636838060405,0.5172796116681804,0.4968165539196179,0.5061440053705464,0.5054616756226401,0.5056446933958681,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08403974981744294,0.1485961450903021,0.5045211465266112,0.4704627539846234,0.5019452283241647,0.5009424276206473,0.5114196255805687,0.5174159257357921,0.4949047396287397,0.4921522586367681,0.5011877170013638,0.5034264572315561,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07101403837402509,0.1916704608691253,0.5205427957825414,0.516273013915426,0.5124023019231294,0.5058793510387207,0.5097401907030008,0.517456554162629,0.5092629016138978,0.5167206860204797,0.5101795092997329,0.4983839758446915,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08915200918606003,0.1497546415743411,0.5107596984231613,0.5051377873227157,0.5059279532689556,0.4958536222330902,0.5051487987655032,0.5174721220645011,0.4997676205866896,0.5037605975644207,0.5067010324936285,0.5036793407107468,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08292324136690266,0.1556988920928821,0.5214187750415397,0.5160736688304783,0.5145146004137264,0.5028903138792781,0.5129965401287351,0.5175173069504226,0.5122014380184869,0.5109085427532555,0.4686789002530353,0.4949806806134815,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09164563291742073,0.168088227854505,0.5005194363356348,0.4610293648599799,0.5016076706469867,0.5062753832741499,0.5088152295088441,0.5175871726563852,0.4976093778003237,0.5070393495806538,0.4999308937038848,0.504681002299493,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06705532802065806,0.1929832549198159,0.5169207905152747,0.5130903272448913,0.5122523184782641,0.5074790478823096,0.5052562552589132,0.5176194475749005,0.5072747666333538,0.5005027293189915,0.4641615507756611,0.4920497383073665,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09869524610809494,0.1484418475236505,0.505766578676379,0.4966035394574168,0.5117784467334744,0.50268375440078,0.5030311844059744,0.5177166520353702,0.5061743817644432,0.5006006931893087,0.4720313150244681,0.4989508752957901,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09810325851139262,0.1591718520766935,0.4975938098984516,0.4977939143932467,0.4810124755849733,0.4974259803221719,0.5121904265756995,0.5177212084944547,0.5091896185636218,0.5024760558075108,0.4752470360233654,0.5053762420148054,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1038524833052883,0.1551967926341883,0.5144933369379987,0.5067169801004243,0.5225502957141945,0.5057251908396946,0.5099433328371855,0.5177895553807225,0.5004404577115031,0.5075732147033897,0.5124110351363748,0.5034078516902943,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06848403551661003,0.1969191076035817,0.5122504199536455,0.5069497392186583,0.5124736864487869,0.5102057089394689,0.5105595939283664,0.5178814439722602,0.5057696163157686,0.5116968101748768,0.5200024756761025,0.5088945878378993,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09703768083732839,0.1599825466686903,0.5091269672512097,0.486205320121627,0.4745578715868324,0.4943530283745894,0.5078154664447164,0.5179084030218436,0.5087875110494132,0.5017625902558603,0.4653625574493549,0.4888032612096487,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08602274290673184,0.1497546415743411,0.5108800648839773,0.4997900231771885,0.5056352007727754,0.5057456949055749,0.5122048553628004,0.5179452343994434,0.4962830685018058,0.5126532868777015,0.494048884730698,0.505787462447183,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08540892783439696,0.1538839985834978,0.5210109719534755,0.4995975127808677,0.5112719203652457,0.5029381566996655,0.5130121080306072,0.5182896267652481,0.4949187887109169,0.5023283505921877,0.4992967864812896,0.4750381983153251,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0792165391412939,0.1515682703495725,0.5054764841146647,0.4968332609362611,0.5060373082869839,0.4733075032730564,0.4921279575216507,0.5183754400780065,0.5105987035355084,0.4997733161605452,0.4742962548943964,0.4968002266078984,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08167179943063357,0.149946881165579,0.5099953524117338,0.4992964067763659,0.5060380676968314,0.4718004544308526,0.4893295322339103,0.5184491028332062,0.5017530976327675,0.507241732304991,0.4969384392001287,0.5075781508673979,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06016313723000077,0.195799817878282,0.5156123273481711,0.5092351831544669,0.5003607196775242,0.4598294973010573,0.4993970285811489,0.5185717475235644,0.5047132772180083,0.5043062335397914,0.5024616270204099,0.5080778425469998,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07050076197733118,0.1608311832852735,0.4783423905614468,0.4923216070327426,0.5075959969988122,0.4783492252500736,0.4992667897923165,0.5188314656913818,0.4982385488589107,0.4985199102073796,0.4749155536249669,0.4997847073082565,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07498796181646927,0.1606389436940355,0.520141827383104,0.5029597998803169,0.4781544366242105,0.5027167887291427,0.5101950772016051,0.5188318453963056,0.5072743869284301,0.5149808780600419,0.5187783070020625,0.5073343803063762,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0655532008339419,0.1942947842363535,0.4740889360060509,0.5044266000006075,0.5192685060585717,0.5143596808048528,0.5124292609727128,0.5188542479868045,0.5099615586735236,0.5184673286695443,0.5203639547634741,0.503357350935441,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08288884655681494,0.1532276015581525,0.478620714270526,0.4885408851073653,0.5059211185803287,0.5109256294748225,0.5129471784886528,0.5191975012378379,0.5016790551726441,0.5102508938253904,0.5027103337454397,0.5095719814217974,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0813939951953096,0.1538839985834978,0.5116056809931865,0.5032886243442495,0.5083174363538606,0.5003781861040147,0.5096672873576485,0.5192009185821513,0.5040267707159412,0.5146535724158041,0.4988715169667347,0.5027741241726229,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08231868643574519,0.1546946931754945,0.508179603466554,0.4712172276680345,0.5041175201927077,0.508938253904126,0.5122940860198721,0.5193235632725096,0.5014014908734123,0.5043123088185708,0.4728229997904028,0.4976169718987979,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07054640124456302,0.162452572469267,0.5136659599092352,0.4993886750728273,0.4734597649474639,0.4957814782975853,0.5093817492550189,0.5195696120630735,0.5112795144637199,0.5056420354614022,0.4759141775743234,0.5042177622925671,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1144183043887778,0.1606389436940355,0.5253061940504794,0.4970842458908332,0.4787657615513831,0.4957176878704021,0.5129855286859475,0.5196611209496875,0.5040294286504071,0.5200738602017599,0.5139454227330856,0.5077733191981846,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08417071467123854,0.1550424950675368,0.5162608633578673,0.5095871696187458,0.5112225587251634,0.5111025719692711,0.5084256522571179,0.519677448261407,0.4974187659286215,0.5096828552595206,0.513478005971999,0.5067545708878716,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09096302822491031,0.1591718520766935,0.5044915295425618,0.4633110117465514,0.5014819883172388,0.5008190235204417,0.5045025409853494,0.5197138999340831,0.5001704875107456,0.5050800721743118,0.4979218749525368,0.5072603378462528,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08509937454360733,0.1543860980421916,0.5110061269186489,0.5140612327348171,0.5098761250656889,0.5047265668903381,0.5076753553278676,0.5198319881653568,0.4915553624966965,0.5086223394075995,0.5022376011154212,0.5030235903075002,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0904537204601496,0.1537297010168463,0.4999905073769072,0.4933471900316825,0.4826972263314732,0.4988586069993286,0.5135269879071576,0.5198764136414309,0.4958376746262944,0.4782831565933481,0.5034765782814858,0.5180249724334225,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08413830417711737,0.153073303991501,0.5089128136742374,0.5064097988171431,0.5187919763793161,0.5068422827252484,0.5079563369714127,0.5200552546604982,0.4966741645732268,0.5084902020941485,0.5087442246881103,0.5155409428225137,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08039456138679874,0.1570104214094197,0.511365707481402,0.5005813282381995,0.5145461159223943,0.5098385342782417,0.5014743942187646,0.5201661284982214,0.5034116487395315,0.5162099828980902,0.471860068103875,0.4996776305197704,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0978618334021229,0.1642662012444984,0.5048552868594757,0.4926113218895331,0.5081716296631561,0.4995048647794825,0.5012222701494214,0.5201828355148647,0.4879918317876811,0.4761469366925574,0.4916066226613973,0.5046548026597569,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08001952566911136,0.1540382961501492,0.502348854658068,0.5050789330595407,0.5081382156298696,0.4746573542768443,0.5003717311203117,0.5203487665665257,0.4947532373641795,0.4765368936492073,0.4959865189563885,0.5124004033985109,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07456596395423903,0.1596739515353873,0.5134339602008486,0.4988734154913533,0.4768824251297831,0.4964349504712897,0.5101882425129782,0.5205663374878113,0.5029408146341314,0.5178168941352296,0.520124740661537,0.5098985276561877,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08148130509784002,0.15423180047554,0.5059989580896893,0.5142343781800287,0.5093487149266561,0.4958418513804552,0.5115791016485268,0.5206396205380873,0.4949138525469087,0.5117252880441551,0.5096995622761639,0.5153537482951248,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08133975722555586,0.1532276015581525,0.5114830363028283,0.5005145001716266,0.4779007937351725,0.4931167091429907,0.5126825241568271,0.5207907430977238,0.5007901659462398,0.5120210781797249,0.5138580906006324,0.5052467626358204,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08046599676159633,0.1543860980421916,0.5021578630814421,0.4963855888312074,0.4774519825153476,0.4947972831353298,0.507723198148255,0.5209346512638098,0.5034682247731642,0.5121885280510808,0.5038429935328657,0.5063338578324013,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09070639002656333,0.1538839985834978,0.5103940425816289,0.4991297163148573,0.5089018022314498,0.4784384559071453,0.5083026278618359,0.5211928506119323,0.5055683727062025,0.5181449591893147,0.5048344030886717,0.5034207616577004,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09562286355314259,0.1959541154449335,0.4808955264684707,0.5066118018365567,0.5200438635127869,0.5143433534931333,0.5168980082198521,0.5214445949763519,0.5073005865681661,0.5157156070874201,0.518332913126551,0.5181628053207291,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08269438359208814,0.1517617746749633,0.5114553178433975,0.4976583597354823,0.5053880128674404,0.5033649450339152,0.5056336819530806,0.5217050725540168,0.4993043805797638,0.5090908952834572,0.513510660595438,0.5087089121302053,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09037897789207439,0.1651161025952345,0.5088615535095365,0.4922737642123552,0.4724994911954021,0.4944494734252117,0.50237771223227,0.521825059309909,0.4926906802185885,0.5046908746275094,0.5003474300051943,0.5053063763088428,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0993381644812733,0.1510661708908788,0.5080801207765421,0.4983239824667454,0.5075473947685774,0.5052490408653626,0.5134407948894754,0.5219347940328611,0.4961592846966764,0.5009188859153774,0.5000193649511091,0.4738231425594541,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1033630187001937,0.1502567410330349,0.5071156702703195,0.4948979049401129,0.4997653423571473,0.4739507234138206,0.494910814907519,0.5219902309517227,0.5016084300568342,0.5061333736326825,0.5064025844235926,0.5073191921094279,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0717746928278884,0.1608311832852735,0.5075641017852206,0.4982370300392158,0.5115847972223825,0.4986995106362943,0.4952491319945443,0.5220145320668401,0.5117416153558746,0.5125211495642505,0.5122238406089858,0.5095104692241564,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07978802213967467,0.1548881975008853,0.5113953244654513,0.4999870900325938,0.4750583226762817,0.4849014134136079,0.5098871365084765,0.5221405941015118,0.4963297722074221,0.5105075743538181,0.5050102064683493,0.5031329453255285,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08085492269104994,0.1725261799969646,0.504811620793249,0.5083907194041366,0.5168425713009905,0.5070989632536762,0.5135573643010543,0.5225039717135019,0.5045743052159305,0.5132205660337238,0.515914572467444,0.5147276148759276,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07470751182652313,0.1567018262761168,0.507478668177386,0.4967531431973584,0.4766678918478871,0.4879705683119533,0.5103067104491756,0.5226566130928332,0.4985377563387939,0.5026017381372587,0.503157246440646,0.5076563700816821,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08270165941729901,0.1563540243840745,0.518488592145272,0.5138759367320467,0.5140171869636667,0.5030365002749063,0.5153977940662752,0.5227572348976163,0.5038289444506884,0.5121790354279881,0.5106351552081846,0.5017189241896337,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.06569871733815924,0.1781226286234634,0.511934505457119,0.5023298694118825,0.5022451952138953,0.4616277798197464,0.4942767076849238,0.522943290310234,0.5063501851441207,0.5091679753829703,0.5027938688286558,0.4678560796833564,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07389989522811691,0.1641119036778469,0.5185949095239107,0.5175366719015319,0.512983630161329,0.4722374947980424,0.5008243393893737,0.5230852999517015,0.5111097863628217,0.5185994659829952,0.5182402651251659,0.5098613165736642,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07841950556137622,0.1556988920928821,0.5137726569927977,0.4971476566130927,0.4796462972694659,0.4983615732541926,0.5105132699276738,0.5231555453625878,0.5007134655516504,0.4954367062268569,0.4763466614824287,0.5004332433179527,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07746372670413054,0.1548881975008853,0.4793254466089312,0.4866488154725199,0.4810189305686764,0.4969931167091429,0.5056378587072413,0.5232368022162617,0.5011000051639869,0.5073658958150441,0.4997843276033328,0.5096798176201309,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.09816344942904615,0.1918247584357768,0.52369928281334,0.5085437404883916,0.5106602157331493,0.4756077557008896,0.4982453835475374,0.5234126055959392,0.5187395770998441,0.5278927439907898,0.5234950015643842,0.5143775269362673,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.08881202971711588,0.1744953710730004,0.5111705391506152,0.5029966312579167,0.5101890019228257,0.4670571805238712,0.5004951352205174,0.5237277606826183,0.5040673991427781,0.5135398978745637,0.5096148880781766,0.5098043608351077,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1147953244224318,0.2032111600141651,0.5276037885438467,0.5154156401976895,0.5250104039149096,0.5157133288578779,0.5176262822635272,0.5238257245529353,0.510994356066014,0.5238971090785928,0.5193930492735485,0.5222636184967937,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1110634875279127,0.1599825466686903,0.5112909056114312,0.4930346928794694,0.5003478097101179,0.4694151481001084,0.4961103027615179,0.5240505098677715,0.5017591729115469,0.5148783577306403,0.5034575930353004,0.5106287002244815,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.07891955318495941,0.1578603227601558,0.4781339325583302,0.4918834275507817,0.4798862707812504,0.5047322624641938,0.5154270313454008,0.5267760318101596,0.5063361360619435,0.5117055433881221,0.5061675470758163,0.5098749859509177,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.1148012773703315,0.195799817878282,0.5095074315847667,0.4722883752578196,0.5210288180848898,0.5249234514873801,0.5233803306774238,0.5279648879262946,0.5166512000194408,0.527158774373259,0.521080837659438,0.5228965866046178,0.0


==> data/ijcnn_robust_9082_f18_model_line.csv <==
f5,f7,f21,f10,f15,f2,f9,f20,f4,f1,f3,f11,f22,f18,f12,f13,f8,f16,f6,f17,f19,f14,out,label,prob,raw_prob
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4616763820499812,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9805449154318069,3.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46177638204998117,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9805449154318069,3.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46187638204998116,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9805449154318069,3.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46197638204998115,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9805449154318069,3.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46207638204998114,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9805449154318069,3.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4621763820499811,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9805449154318069,3.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4622763820499811,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9814761750367006,3.9699999999999998
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4623763820499811,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9814761750367006,3.9699999999999998
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4624763820499811,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9814761750367006,3.9699999999999998
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4625763820499811,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9814761750367006,3.9699999999999998
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46267638204998107,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9814761750367006,3.9699999999999998
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46277638204998106,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9814761750367006,3.9699999999999998
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46287638204998105,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9814761750367006,3.9699999999999998
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46297638204998104,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9814761750367006,3.9699999999999998
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46307638204998103,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9814761750367006,3.9699999999999998
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.463176382049981,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9814761750367006,3.9699999999999998
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.463276382049981,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9814761750367006,3.9699999999999998
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.463376382049981,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9841716860329102,4.13
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.463476382049981,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9841716860329102,4.13
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.463576382049981,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9841716860329102,4.13
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46367638204998096,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9841716860329102,4.13
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46377638204998095,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9841716860329102,4.13
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46387638204998094,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9841716860329102,4.13
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46397638204998093,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9841716860329102,4.13
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4640763820499809,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9841716860329102,4.13
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4641763820499809,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9647702807940784,3.31
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4642763820499809,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9647702807940784,3.31
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4643763820499809,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9647702807940784,3.31
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4644763820499809,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9647702807940784,3.31
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46457638204998086,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9647702807940784,3.31
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46467638204998085,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9647702807940784,3.31
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46477638204998084,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9647702807940784,3.31
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46487638204998083,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9488262990829084,2.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4649763820499808,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9488262990829084,2.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4650763820499808,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9488262990829084,2.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4651763820499808,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9488262990829084,2.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4652763820499808,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9488262990829084,2.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4653763820499808,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9488262990829084,2.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46547638204998076,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9488262990829084,2.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46557638204998075,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9488262990829084,2.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46567638204998074,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9488262990829084,2.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46577638204998073,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9488262990829084,2.92
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4658763820499807,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9615800144984347,3.22
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4659763820499807,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9615800144984347,3.22
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4660763820499807,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9615800144984347,3.22
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4661763820499807,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9615800144984347,3.22
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4662763820499807,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46637638204998066,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46647638204998065,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46657638204998064,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46667638204998063,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4667763820499806,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4668763820499806,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4669763820499806,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4670763820499806,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4671763820499806,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46727638204998057,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46737638204998055,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46747638204998054,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46757638204998053,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4676763820499805,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.9437470664268327,2.82
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4677763820499805,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8947306104774903,2.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4678763820499805,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8947306104774903,2.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4679763820499805,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8947306104774903,2.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4680763820499805,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8947306104774903,2.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46817638204998047,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8947306104774903,2.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46827638204998046,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8947306104774903,2.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46837638204998044,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8947306104774903,2.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46847638204998043,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8947306104774903,2.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4685763820499804,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8947306104774903,2.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4686763820499804,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8947306104774903,2.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4687763820499804,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8928319295134719,2.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4688763820499804,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8928319295134719,2.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4689763820499804,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8115326747861805,1.46
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46907638204998037,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8115326747861805,1.46
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46917638204998036,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.8115326747861805,1.46
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46927638204998035,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46937638204998033,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4694763820499803,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4695763820499803,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4696763820499803,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4697763820499803,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4698763820499803,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.46997638204998027,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47007638204998026,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47017638204998025,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47027638204998023,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4703763820499802,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.7576796390037048,1.14
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4704763820499802,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.6387631751488418,0.57
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4705763820499802,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5324543063873187,0.12999999999999995
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4706763820499802,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5324543063873187,0.12999999999999995
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4707763820499802,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5324543063873187,0.12999999999999995
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47087638204998017,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.4875026035157896,-0.05000000000000006
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47097638204998016,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.4875026035157896,-0.05000000000000006
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47107638204998015,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.4875026035157896,-0.05000000000000006
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47117638204998014,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.4875026035157896,-0.05000000000000006
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4712763820499801,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.4875026035157896,-0.05000000000000006
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4713763820499801,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.4875026035157896,-0.05000000000000006
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4714763820499801,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.4875026035157896,-0.05000000000000006
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4715763820499801,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4716763820499801,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47177638204998007,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47187638204998006,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47197638204998005,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47207638204998004,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47217638204998,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47227638204998,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47237638204998,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47247638204998,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47257638204998,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47267638204997997,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,1,0.5670929049654543,0.2699999999999999
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47277638204997996,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.3965167501352737,-0.42000000000000004
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47287638204997995,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47297638204997994,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4730763820499799,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4731763820499799,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4732763820499799,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4733763820499799,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4734763820499799,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47357638204997987,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47367638204997986,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47377638204997985,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47387638204997984,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4739763820499798,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4740763820499798,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4741763820499798,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4742763820499798,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4743763820499798,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4744763820499798,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47457638204997976,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47467638204997975,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47477638204997974,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47487638204997973,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4749763820499797,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4750763820499797,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4751763820499797,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4752763820499797,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4753763820499797,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47547638204997966,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47557638204997965,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47567638204997964,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47577638204997963,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4758763820499796,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4759763820499796,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4760763820499796,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4761763820499796,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4762763820499796,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47637638204997956,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47647638204997955,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47657638204997954,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47667638204997953,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4767763820499795,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4768763820499795,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4769763820499795,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4770763820499795,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4771763820499795,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47727638204997946,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47737638204997945,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47747638204997944,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47757638204997943,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4776763820499794,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4777763820499794,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4778763820499794,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4779763820499794,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4780763820499794,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47817638204997936,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47827638204997935,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47837638204997934,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47847638204997933,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4785763820499793,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4786763820499793,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4787763820499793,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4788763820499793,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4789763820499793,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47907638204997927,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47917638204997925,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47927638204997924,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47937638204997923,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4794763820499792,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4795763820499792,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4796763820499792,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4797763820499792,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4798763820499792,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.47997638204997917,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48007638204997916,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48017638204997914,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48027638204997913,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4803763820499791,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4804763820499791,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4805763820499791,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4806763820499791,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4807763820499791,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48087638204997907,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48097638204997906,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48107638204997905,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48117638204997903,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.481276382049979,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.481376382049979,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.481476382049979,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.481576382049979,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.36586440898919936,-0.55
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.481676382049979,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48177638204997897,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48187638204997896,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48197638204997895,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48207638204997894,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4821763820499789,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4822763820499789,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4823763820499789,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4824763820499789,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4825763820499789,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48267638204997887,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48277638204997886,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48287638204997885,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48297638204997884,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4830763820499788,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4831763820499788,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4832763820499788,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4833763820499788,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4834763820499788,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48357638204997877,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48367638204997876,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48377638204997875,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48387638204997874,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4839763820499787,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4840763820499787,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4841763820499787,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4842763820499787,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4843763820499787,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48447638204997867,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48457638204997866,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48467638204997865,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48477638204997864,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4848763820499786,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4849763820499786,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4850763820499786,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4851763820499786,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4852763820499786,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48537638204997857,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48547638204997856,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48557638204997855,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48567638204997854,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48577638204997853,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4858763820499785,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4859763820499785,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4860763820499785,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4861763820499785,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4862763820499785,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48637638204997846,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48647638204997845,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48657638204997844,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48667638204997843,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4867763820499784,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4868763820499784,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4869763820499784,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4870763820499784,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4871763820499784,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48727638204997836,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48737638204997835,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48747638204997834,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48757638204997833,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4876763820499783,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4877763820499783,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4878763820499783,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4879763820499783,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4880763820499783,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48817638204997826,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48827638204997825,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48837638204997824,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48847638204997823,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4885763820499782,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4886763820499782,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4887763820499782,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4888763820499782,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4889763820499782,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48907638204997816,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48917638204997815,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48927638204997814,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48937638204997813,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4894763820499781,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4895763820499781,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4896763820499781,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4897763820499781,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4898763820499781,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.48997638204997807,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49007638204997805,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49017638204997804,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49027638204997803,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.490376382049978,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.490476382049978,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.490576382049978,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.490676382049978,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.490776382049978,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49087638204997797,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49097638204997796,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49107638204997794,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49117638204997793,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4912763820499779,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4913763820499779,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4914763820499779,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4915763820499779,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4916763820499779,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49177638204997787,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49187638204997786,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49197638204997785,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49207638204997783,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4921763820499778,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4922763820499778,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4923763820499778,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4924763820499778,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4925763820499778,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49267638204997777,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49277638204997776,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49287638204997775,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49297638204997773,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4930763820499777,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4931763820499777,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4932763820499777,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4933763820499777,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4934763820499777,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49357638204997767,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49367638204997766,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49377638204997765,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49387638204997764,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4939763820499776,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4940763820499776,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4941763820499776,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4942763820499776,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4943763820499776,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49447638204997757,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49457638204997756,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49467638204997755,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49477638204997754,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4948763820499775,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4949763820499775,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4950763820499775,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4951763820499775,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4952763820499775,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49537638204997747,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49547638204997746,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49557638204997745,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49567638204997744,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4957763820499774,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4958763820499774,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4959763820499774,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4960763820499774,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4961763820499774,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49627638204997737,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49637638204997736,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49647638204997735,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49657638204997734,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4966763820499773,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4967763820499773,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4968763820499773,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4969763820499773,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4970763820499773,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4971763820499773,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49727638204997726,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49737638204997725,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49747638204997724,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49757638204997723,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4976763820499772,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4977763820499772,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4978763820499772,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4979763820499772,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4980763820499772,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49817638204997716,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49827638204997715,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49837638204997714,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49847638204997713,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4985763820499771,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4986763820499771,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4987763820499771,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4988763820499771,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.4989763820499771,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49907638204997706,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49917638204997705,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49927638204997704,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49937638204997703,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.499476382049977,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.499576382049977,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.499676382049977,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.499776382049977,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.499876382049977,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.49997638204997696,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.500076382049977,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5001763820499769,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5002763820499769,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5003763820499769,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5004763820499769,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5005763820499769,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5006763820499769,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5007763820499769,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5008763820499769,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5009763820499769,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5010763820499768,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5011763820499768,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5012763820499768,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5013763820499768,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5014763820499768,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5015763820499768,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5016763820499768,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5017763820499768,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5018763820499768,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5019763820499767,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5020763820499767,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5021763820499767,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5022763820499767,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5023763820499767,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5024763820499767,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5025763820499767,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5026763820499767,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5027763820499767,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5028763820499766,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5029763820499766,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5030763820499766,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5031763820499766,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5032763820499766,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5033763820499766,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5034763820499766,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5035763820499766,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5036763820499766,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5037763820499765,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5038763820499765,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5039763820499765,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5040763820499765,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5041763820499765,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5042763820499765,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5043763820499765,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5044763820499765,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5045763820499765,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5046763820499764,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5047763820499764,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5048763820499764,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5049763820499764,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5050763820499764,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5051763820499764,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.2460112835510519,-1.12
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5052763820499764,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5053763820499764,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5054763820499764,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5055763820499763,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5056763820499763,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5057763820499763,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5058763820499763,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5059763820499763,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5060763820499763,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5061763820499763,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5062763820499763,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5063763820499763,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5064763820499762,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5065763820499762,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5066763820499762,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5067763820499762,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5068763820499762,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5069763820499762,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5070763820499762,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5071763820499762,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5072763820499762,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5073763820499761,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5074763820499761,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5075763820499761,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5076763820499761,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5077763820499761,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5078763820499761,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5079763820499761,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5080763820499761,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5081763820499761,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.508276382049976,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.508376382049976,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.508476382049976,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.508576382049976,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.508676382049976,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.508776382049976,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.508876382049976,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.508976382049976,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.509076382049976,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.509176382049976,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5092763820499759,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5093763820499759,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5094763820499759,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5095763820499759,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5096763820499759,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5097763820499759,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5098763820499759,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5099763820499759,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5100763820499759,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5101763820499758,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5102763820499758,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5103763820499758,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5104763820499758,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5105763820499758,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5106763820499758,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5107763820499758,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5108763820499758,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5109763820499758,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5110763820499757,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5111763820499757,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5112763820499757,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5113763820499757,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5114763820499757,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5115763820499757,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5116763820499757,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5117763820499757,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5118763820499757,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5119763820499756,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5120763820499756,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5121763820499756,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5122763820499756,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5123763820499756,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5124763820499756,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5125763820499756,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5126763820499756,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5127763820499756,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5128763820499755,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5129763820499755,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5130763820499755,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5131763820499755,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5132763820499755,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5133763820499755,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5134763820499755,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5135763820499755,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5136763820499755,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5137763820499754,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5138763820499754,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5139763820499754,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5140763820499754,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5141763820499754,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5142763820499754,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5143763820499754,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5144763820499754,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5145763820499754,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5146763820499753,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5147763820499753,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5148763820499753,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5149763820499753,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5150763820499753,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5151763820499753,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5152763820499753,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5153763820499753,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5154763820499753,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5155763820499752,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5156763820499752,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5157763820499752,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5158763820499752,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5159763820499752,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5160763820499752,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5161763820499752,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5162763820499752,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5163763820499752,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5164763820499751,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5165763820499751,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5166763820499751,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5167763820499751,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5168763820499751,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5169763820499751,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5170763820499751,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5171763820499751,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5172763820499751,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.517376382049975,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.517476382049975,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.517576382049975,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.517676382049975,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.517776382049975,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.517876382049975,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.517976382049975,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.518076382049975,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.518176382049975,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.518276382049975,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5183763820499749,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5184763820499749,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5185763820499749,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5186763820499749,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5187763820499749,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5188763820499749,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5189763820499749,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5190763820499749,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5191763820499748,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5192763820499748,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5193763820499748,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5194763820499748,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5195763820499748,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5196763820499748,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5197763820499748,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5198763820499748,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5199763820499748,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5200763820499748,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5201763820499747,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5202763820499747,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5203763820499747,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5204763820499747,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5205763820499747,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5206763820499747,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5207763820499747,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5208763820499747,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5209763820499747,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5210763820499746,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5211763820499746,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5212763820499746,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5213763820499746,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5214763820499746,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5215763820499746,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5216763820499746,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5217763820499746,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5218763820499746,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5219763820499745,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5220763820499745,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5221763820499745,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5222763820499745,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5223763820499745,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5224763820499745,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5225763820499745,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5226763820499745,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5227763820499745,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5228763820499744,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5229763820499744,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5230763820499744,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5231763820499744,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5232763820499744,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5233763820499744,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5234763820499744,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5235763820499744,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5236763820499744,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5237763820499743,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5238763820499743,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5239763820499743,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5240763820499743,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5241763820499743,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5242763820499743,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5243763820499743,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5244763820499743,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5245763820499743,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5246763820499742,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5247763820499742,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5248763820499742,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5249763820499742,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5250763820499742,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5251763820499742,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5252763820499742,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5253763820499742,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5254763820499742,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5255763820499741,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5256763820499741,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5257763820499741,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5258763820499741,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5259763820499741,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5260763820499741,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5261763820499741,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5262763820499741,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5263763820499741,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.526476382049974,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.526576382049974,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.526676382049974,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.526776382049974,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.526876382049974,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.526976382049974,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.527076382049974,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.527176382049974,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.527276382049974,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.527376382049974,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5274763820499739,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5275763820499739,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5276763820499739,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5277763820499739,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5278763820499739,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5279763820499739,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5280763820499739,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5281763820499739,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5282763820499738,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5283763820499738,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5284763820499738,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5285763820499738,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5286763820499738,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5287763820499738,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5288763820499738,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5289763820499738,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5290763820499738,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5291763820499737,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5292763820499737,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5293763820499737,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86
0.0,0.0,0.472309999999948,0.0,0.4820700000001253,0.0,0.0,0.5045999999999444,0.0,0.0,0.0,0.5452099999999399,0.4733099999999479,0.5294763820499737,0.15300999999998313,0.5003699999999877,1.0,0.5010099999999448,0.0,0.435799999999952,0.5331099999999412,0.5214999999999426,0.7576796390037048,0,0.13470305195202809,-1.86


==> data/ijcnn_robust_9082_f18_traindt.csv <==
f1,f2,f3,f4,f5,f6,f7,f8,f9,f10,f11,f12,f13,f14,f15,f16,f17,f18,f19,f20,f21,f22,out
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5302945518620821,0.1763089998482319,0.5055341992630686,0.5265018848552412,0.5139526371266361,0.5149003806162155,0.4581356336363884,0.4616763820499812,0.5394976655741289,0.5133845985607663,0.5016380470408836,0.5069087310868977,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5238547851118095,0.1550424950675368,0.5031420582436976,0.5103515156301734,0.5177925930201122,0.5122766195933816,0.4697819430564119,0.4620993733349938,0.5337348839469871,0.5099106782137465,0.5009207844399959,0.5081549226465129,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5230048364394492,0.153381899124804,0.4968100989359148,0.5176653918706694,0.5216492559302314,0.5142066597205979,0.4566225095154053,0.4627763872139682,0.5346120023207565,0.5064470098996667,0.4974761013721016,0.5022497516729798,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5239090230815633,0.1551967926341883,0.5021502689829679,0.5137836684355852,0.5173563120627697,0.5128131426505833,0.4559420782921175,0.4630691397101483,0.5342311582822756,0.5094235167966269,0.5023951786587606,0.5002961698404935,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5493056216994211,0.1647683007031922,0.5003459111854994,0.5179934569247545,0.5161564445038471,0.5140278187015306,0.4598401290389212,0.465090309019055,0.5405126168352049,0.5105869326828734,0.4895995024346679,0.5047952934815295,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5231668889100549,0.153381899124804,0.4997144618973702,0.5108420943916063,0.5153252704258466,0.5063486663244259,0.4595675009036976,0.4656750546015679,0.5326842404230824,0.5103511359252497,0.4969908384796006,0.5051867692578742,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5416064757490131,0.166737491779228,0.4995508090752513,0.519882868625134,0.5181058495821727,0.5181574894517972,0.4558782878649343,0.466072605656692,0.5352244663627002,0.5073966519138646,0.4940272415500466,0.5046126554132252,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5539912531352191,0.162452572469267,0.4995978924857913,0.5209745202807993,0.5092765709911513,0.5167673897260959,0.448723128282549,0.4664078851043276,0.53552025649827,0.513717220073936,0.4889399549821842,0.5077353487058136,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5529177381972886,0.1608311832852735,0.4945455387709103,0.5147435624827233,0.5024445402988429,0.5160748079452495,0.4529507629031326,0.467176407869916,0.531480196109999,0.5080083565459609,0.4951466116651427,0.503189901064085,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5243621085606036,0.1546946931754945,0.5001716266255167,0.5157562355142571,0.5154296892798668,0.5088873734443489,0.4563802577740785,0.467887974896948,0.5347707189788671,0.5065138379662396,0.4999498789500703,0.5052182847665422,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5538516895789016,0.1638033085445439,0.5024422620693006,0.517002806778796,0.5131924678693692,0.5223965152200921,0.4521883154163236,0.4681268092939614,0.5270744798801954,0.5148065935000592,0.4788166420111602,0.4795851647767486,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5247430972261908,0.1546946931754945,0.4962264924681731,0.5137897437143646,0.5213504281552719,0.5098935914921795,0.4592808236862969,0.4683067894277998,0.5343257048082793,0.510951069704711,0.4970117222504047,0.5007924441757821,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5520254574509741,0.1825997875246623,0.5019494050783254,0.5275441748708243,0.5197499719018356,0.5187718520183594,0.4559773908500225,0.4690248114385348,0.5464663900389728,0.513028055637403,0.4957047779029959,0.5054354759829041,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5524415023653045,0.1608311832852735,0.4957655306907895,0.5343234265787371,0.5130956431138233,0.5177158926255228,0.4485571972308878,0.4706305835609031,0.5364668608730783,0.5040723353067863,0.4968260465427107,0.5043069929496389,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5554675842143696,0.1619504730105732,0.4989709996567467,0.5176209663945953,0.5144906790035327,0.5089006631166787,0.4518534156736116,0.47067121198774,0.5322847908433398,0.5126935355996147,0.4940264821401991,0.5049422392870052,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5533741308696066,0.1633012090858502,0.4973663666491495,0.5141812194907093,0.514296649787517,0.5161215116508658,0.4489072851705482,0.4710338301898828,0.5416259116715217,0.5097428486374668,0.4771406244779057,0.4734388811766599,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5553478638177181,0.1622982749026155,0.5058117635623004,0.5119322272275768,0.5082046639915189,0.5117313633229345,0.4558968934061961,0.4718312105296731,0.5345349222212433,0.5075868840806431,0.4883472355962734,0.5009572361126721,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5508004730609264,0.1647683007031922,0.4974977445527531,0.5174876899663733,0.507388298405543,0.5135995115475861,0.4556857774686135,0.4720282773850784,0.5362747301816811,0.5090111572494782,0.4940230647958858,0.5053876331625167,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5534733466679366,0.1622982749026155,0.4962515529931379,0.5186803431317454,0.5131598132459303,0.5189377830700206,0.4511752626798661,0.4732706718954565,0.5393924873102613,0.5063687906853825,0.4917698957785925,0.5043293955401378,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5499928564625202,0.163611068953306,0.4953193774054306,0.517461870031561,0.5145613041193426,0.5107441305212892,0.4536300550116493,0.4738254207889964,0.5394988046889001,0.5078625498552564,0.4956857926568105,0.5037025027110931,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5559081023589547,0.1622982749026155,0.4692036524576021,0.5062400707162449,0.521898342360185,0.5163630039823451,0.4489213342527255,0.4751524894973617,0.5328945969508175,0.5121608095916501,0.4849185001351749,0.5066550881978596,1.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5325209543766073,0.1517617746749633,0.506529026163188,0.5113535569238432,0.5208116268685279,0.4847962351497404,0.4492064926504314,0.4938366296783443,0.5372574065242418,0.5089667317734041,0.4945516140496896,0.5074801869970808,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5462967372554,0.1639576061111954,0.5026374304000875,0.5244309742013286,0.514788367663721,0.4929310334352967,0.4485723854278362,0.4972422031390965,0.5537092614587351,0.5060486994346952,0.4912941255091842,0.503639851398681,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5558485728799568,0.1646140031365407,0.5012427742153017,0.518771092608512,0.5173790943581923,0.4825844539691314,0.4491165025835122,0.4973249788124652,0.5408349863154345,0.5036417499232996,0.4991502203807376,0.5038160344832823,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5416064757490131,0.1558531896595336,0.4995454932063194,0.5246887938445275,0.514933794649502,0.4897426511909064,0.4454090637084108,0.4980019926914396,0.5400087484014422,0.5036789610058231,0.4669144114725564,0.4754410652393811,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5531161697939486,0.1633012090858502,0.5007730792246728,0.521483704583494,0.5170981127146471,0.488376472875399,0.4463708562801675,0.4985776253557834,0.5472060552303593,0.5024274535772759,0.4883984957609742,0.5077000361479087,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5502488332222116,0.1629546719279608,0.4992011008405147,0.5246819591559007,0.5129251556030776,0.4884512747453698,0.4476504618730691,0.500356922628287,0.5517230250028098,0.4979078258703595,0.4818193485478564,0.5064758674738686,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5289114836333618,0.1524181717003086,0.5005182972208636,0.5113444440056742,0.5178320823321779,0.4900156590310537,0.4496329012797574,0.501068489655319,0.538306151523528,0.4992291990048693,0.4730382924821462,0.4783598569879375,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5533741308696066,0.1622982749026155,0.501884475536371,0.5164340088030789,0.518250517158106,0.4798942445846483,0.4519844138722915,0.5013703550696682,0.5461219976731682,0.5007449810603183,0.4945880657223657,0.5077156040497808,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5526597771216306,0.1594804472099965,0.4962834482067295,0.5158549587944216,0.5181741964684403,0.486134695005817,0.4465079297576267,0.5013904794306248,0.5454472620237361,0.5091463322023189,0.4861597555307818,0.4925209521176902,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5254885385909769,0.1551967926341883,0.5031025689316317,0.5157831945638405,0.5160246868953199,0.4851269581382915,0.4474860496411028,0.5016627278609246,0.5373641036078042,0.5055865985425405,0.4965241811283614,0.504258390719404,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5394482014160078,0.1731825770223099,0.498049835511827,0.5250707769977794,0.5157904089573909,0.4924377967393978,0.4422848515961275,0.5017770190429612,0.5465632147945187,0.5041365054388932,0.4898060619131659,0.5093244138115387,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5557480342043157,0.1638033085445439,0.4921347922102774,0.5164810922136188,0.515614985282637,0.485466414340088,0.4560305495393419,0.5018586556015588,0.5379864399777644,0.4724634192276497,0.4815865894296223,0.496994255823914,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5607108084367823,0.1647683007031922,0.5045921513473449,0.5107714692757963,0.5143243682469478,0.4841097286476733,0.4567835044030582,0.5028770242069482,0.5345269484178454,0.5043909077377787,0.4951914168461404,0.508568041603509,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5253794012128139,0.1538839985834978,0.5060730005498126,0.5083762906170356,0.5194351965200802,0.4871253451517756,0.4519874515116812,0.5031378814895368,0.5398101627263421,0.5036151705786398,0.4989903646078558,0.485004693152857,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5417407477960864,0.1612953407193808,0.5016650060904669,0.5225814315179387,0.5085380449145359,0.4870596561999738,0.442209670021233,0.5033045719510453,0.5426887057529851,0.5026188248588256,0.4934948952470056,0.5094254153212455,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5409748018329787,0.1535754034501948,0.4979522513464336,0.5140251607670646,0.5100788874949499,0.4844283010786657,0.4498861644638718,0.503322038377536,0.5425740348660248,0.5010062180478306,0.4913723447234684,0.5072550219773209,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5388780412949381,0.1509118733242273,0.4913237424932336,0.519719215803015,0.5150739057663508,0.5097994246710995,0.4651472647576115,0.5033641856240677,0.5375387678727107,0.4999031752444539,0.4966589763762784,0.4898227689298092,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5557883819623032,0.1646140031365407,0.4961011898433488,0.5136416587941178,0.5099402951977958,0.49116882288436,0.4440375695239714,0.5035582148400835,0.5544762654046287,0.4729646297269465,0.4770191189023186,0.4890648779020846,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5230048364394492,0.153381899124804,0.5002263041345308,0.5123031989380412,0.5142947512628985,0.4852575766320476,0.4544984401721733,0.5041585283244684,0.5516561969362368,0.5015951403845044,0.4950387754668091,0.5007848500773079,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5229142193436411,0.1550424950675368,0.4977730306224426,0.5123050974626597,0.5113744406946473,0.4818307396955677,0.4520880733164642,0.5056127981822766,0.5433573661236379,0.5001249229199004,0.4930874718638651,0.5037119953341859,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5559081023589547,0.1612953407193808,0.5120434807702238,0.5136241923676272,0.5183135481754418,0.5139173245687311,0.4657308712253533,0.5075223342436125,0.5300570620559351,0.5013597233318043,0.4962993958135253,0.5038038839257236,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5257980918817665,0.1567018262761168,0.5006853673872959,0.5103511359252497,0.5212403137273961,0.5108128571124807,0.4702516380470408,0.5100113000185296,0.5196804859007967,0.4707372806444655,0.4994498075655446,0.5066767313785111,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5340330031431565,0.1506032781909243,0.4963354677812777,0.5144060048055454,0.5191705421882545,0.510427836319839,0.4747116520809348,0.5106199670112361,0.5302734938624495,0.476290085448796,0.4746638092605474,0.4693168045248676,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5357024743097226,0.1527267668336116,0.4916294049568199,0.5154562686245264,0.5172754349140195,0.5182896267652481,0.4734745734394886,0.5106446478312773,0.5314596920441186,0.5003584414479819,0.4945535125743082,0.5101696369717165,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.552718645161973,0.1672383265037689,0.5069668259402252,0.5248137167644279,0.5102831687439057,0.4827777237752996,0.4544547741059467,0.5108774069495113,0.5476996716311819,0.5024179609541832,0.4749531444124142,0.4813515520818461,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5232396471621635,0.1555433297920777,0.4954712593749145,0.5190395439895747,0.5218702441958305,0.5115673307958918,0.4750112392657417,0.5114321558430511,0.5380483318803291,0.4991528783152036,0.50089458480026,0.5081215086132264,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5260534072028024,0.1563540243840745,0.4957921100354492,0.5127964356339401,0.5192578743207078,0.5191811739261185,0.4731894150417826,0.5114891115816076,0.5364490147416638,0.4730849961877625,0.470497307132681,0.491480180921802,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5268934342953296,0.1538839985834978,0.4991711041515417,0.5167499232996053,0.5169492683845529,0.5128860459959356,0.4651370127246713,0.5115050591884034,0.534076238673402,0.4764541179758385,0.4556588184190301,0.4694478027235474,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5424504714734736,0.1535754034501948,0.4932002442262068,0.5124258436283994,0.5089625550192434,0.5180025698429236,0.4715608606239918,0.5123331956270143,0.5337193160451149,0.4685737219891677,0.4775841198287986,0.4881589019541133,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5521643595686361,0.1622982749026155,0.5014166790703608,0.5124774834980239,0.518474163358171,0.5185975674583767,0.4590640121748586,0.5125405145153598,0.5369908536677976,0.4962454777143586,0.4945827498534338,0.504292564162538,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.530165571324253,0.153381899124804,0.5020405342600158,0.509342259942953,0.513755190566307,0.5141648921789898,0.4681279484087325,0.5130694434740873,0.5309262066263065,0.4811651169643046,0.475004404577115,0.4933023848506848,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5254336391825676,0.1551967926341883,0.4982541167607828,0.512795296519169,0.5153100822288982,0.5097827176544563,0.4737703635750585,0.5134362384303909,0.5348960216036913,0.4731609371725044,0.4735060889481565,0.4763910869585027,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5526789588426411,0.1644597055698892,0.497503060421685,0.5230511265085676,0.5146493956616434,0.5085813312758388,0.4629028289535635,0.5136629222698456,0.5348159038647885,0.5024023930523112,0.4968249074279395,0.502624900137605,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5550680752664274,0.162143977335964,0.498447386566951,0.5096661482428774,0.4669094753085481,0.5171736739944653,0.4743949781745609,0.5137282315167236,0.5424282281753203,0.5036182082180295,0.4906190101548284,0.4992516015953681,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5260534072028024,0.1580146203268074,0.5006838485676011,0.5142708298527048,0.5173369471116606,0.508844087083046,0.4722135733878488,0.5139458024380092,0.5379298639441317,0.4775036223849721,0.4724345616534478,0.4998086287184502,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5295563863225069,0.1522246673749178,0.5005042481386864,0.5168786432687429,0.4901929812304262,0.4960605614165119,0.4576610024817513,0.5145540897257922,0.535381664201116,0.5052630899475399,0.4794796068079573,0.4697591607609893,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5289300039157168,0.1524181717003086,0.4901633642463768,0.5177834801019431,0.5205819053896835,0.514532066840217,0.4713318985549949,0.5150298599952005,0.5318056032296181,0.4987268493908014,0.4935484336412486,0.5068270945283001,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5496985162608079,0.1628003743613092,0.5015059097274326,0.5245179266288581,0.5127136599605714,0.5133208081335832,0.4678424103061029,0.5152367991786222,0.5449840220168102,0.4956895897060475,0.4857329671965321,0.5075580265064412,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5539112190578996,0.1606389436940355,0.4980061694456003,0.5191952230082957,0.5153036272451952,0.5148521580909043,0.4593172753589729,0.5153791885250134,0.5394513415734363,0.5013152978557303,0.4934607218038717,0.5077254763777972,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5350450042861224,0.1520703698082663,0.4936893041679449,0.5154532309851367,0.5105930079616527,0.5125800038274255,0.4632639283360114,0.5157657281373498,0.5442811882030236,0.4730637327120347,0.4724789871295219,0.4926341041849557,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5254336391825676,0.153381899124804,0.4997364847829454,0.5108409552768352,0.5162509910298508,0.517617549050282,0.4737832735424646,0.5158845757784709,0.5309611394792878,0.4800324571768786,0.4671467908858667,0.4949237248749251,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5533344445502746,0.1622982749026155,0.4952324249779011,0.5152713523266799,0.5146805314653875,0.5142218479175462,0.463366448665413,0.5159198883363759,0.5365674826778613,0.5018616932409485,0.4917759710573718,0.4835257424750077,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5278644262416526,0.1538839985834978,0.5011216483446383,0.5172667017007743,0.5145457362174706,0.5119512124737623,0.4694872920356132,0.5159863366980252,0.5336862817167523,0.4748764440178248,0.4732566228132793,0.4928854688444515,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5566098887724756,0.1619504730105732,0.4865523704218976,0.5215433182565165,0.5166546173637542,0.5110980155101866,0.4696646142349856,0.5160368374528785,0.5363802881504725,0.467273232625462,0.479852856747964,0.4958532425281664,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5264185213406567,0.1786247280821571,0.5080410111693999,0.5211153908074956,0.5212448701864806,0.5197093434749986,0.4701973402429503,0.5164165423765882,0.5409469992679288,0.4754904268794634,0.469441727444768,0.4998090084233739,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5567911229640917,0.1612953407193808,0.4893568709884174,0.5198600863297114,0.5161188537163999,0.5094113662390682,0.4667864509132662,0.5166136092319935,0.5329792711488047,0.4934087022293235,0.4928831906149093,0.4946902063468437,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5246703389740821,0.1556988920928821,0.4982161462684118,0.5162384607673683,0.4874036688608548,0.4970048875617779,0.4650477820675996,0.5168311801532792,0.5362777678210708,0.5050580492887367,0.4871826805952557,0.5032491350321837,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5387259104041654,0.1515682703495725,0.4703871927048052,0.5004256492194785,0.5212422122520146,0.5144553664456277,0.4663019474306127,0.5169519263190189,0.5322790952694841,0.5014690783498327,0.492457161690507,0.4982336126949025,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5277910065508884,0.154540395608843,0.4965739224733674,0.514328165296185,0.4937394252178746,0.4940504035503928,0.4615298159494293,0.5169709115652044,0.5297027973621139,0.4957294587230371,0.4960423355801739,0.5037940115977071,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.531127964568054,0.1522246673749178,0.506029334483586,0.5154076663942916,0.481533430740303,0.4965777195226045,0.4573614152969444,0.5171239326494593,0.5335442720752848,0.5033060907707402,0.4945497155250711,0.5074160168649738,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5537518123419161,0.1611397784185765,0.5036106141195553,0.5147211598922244,0.5119185578503233,0.5142564010656038,0.4627437325905291,0.5176145114108923,0.5338066481775682,0.5052463829308966,0.4951504087143798,0.5032035704413386,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5563691251018615,0.162143977335964,0.4933487088513773,0.5170214123200577,0.5200639878737435,0.5054096560480918,0.4628640990513451,0.5177314605273948,0.538630419528376,0.4973910474691907,0.4917471134831699,0.503242300343557,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5574545459355917,0.162143977335964,0.4944160593919253,0.5215998942901492,0.511068778231061,0.5117571832577467,0.460962536793407,0.5177762657083926,0.5393389489160183,0.4951101599924666,0.4723039431596917,0.474175129023733,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5359472066122699,0.1515682703495725,0.494025343025428,0.5155124649532354,0.4858537133622718,0.4945519937546133,0.4532651585799642,0.5178582819719139,0.5397626996108783,0.4998526744896006,0.4753996774026967,0.4693733805585003,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5259621286683387,0.156199726817423,0.499709525733362,0.515246291801715,0.5133868767903086,0.5083322448458852,0.4752014714325203,0.5178723310540911,0.5418674040030012,0.4701240571926744,0.4739275614134743,0.4953945589803251,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5295749066048618,0.15423180047554,0.4939513005653046,0.5168756056293532,0.4831684401417969,0.4990716214615297,0.460200089306598,0.5180519314830059,0.5419129685938463,0.5037662931382763,0.4960601817115882,0.4816898691688714,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5415872940280027,0.166737491779228,0.5016817131071101,0.524151891082402,0.4829170754823011,0.5014876838910944,0.4477358954809038,0.518135466566222,0.5400060904669762,0.501016090375847,0.4881725713313669,0.5040730947166338,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5501112539818607,0.163611068953306,0.4980980580371381,0.5263386117380461,0.482383590064489,0.5040100636992979,0.4422848515961275,0.5185531419823026,0.5456033207473807,0.5028876559448121,0.5006872659119145,0.5037081982849487,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5520849869299721,0.1646140031365407,0.504760740333472,0.5252218995574158,0.5123499026436574,0.514101861161654,0.4619159758568421,0.5186499667378486,0.5459173367192887,0.5023944192489133,0.4884265939253287,0.5059811119582749,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5521445164089701,0.162452572469267,0.4935381816083085,0.5247772650917518,0.4878619727037724,0.4990587114941236,0.4523910778455846,0.5186545231969332,0.5397820645619875,0.4995956142562491,0.4990583317891999,0.508786371934642,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5557678773639817,0.1622982749026155,0.5041410618979778,0.5271519396846323,0.5137718975829503,0.5082065625161374,0.464110670315884,0.5188341236258478,0.5425311282096457,0.4951158555663222,0.4957305978378082,0.4884493762207512,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5267836354785111,0.159326149643345,0.5041114449139285,0.5142803224757976,0.5159043204345038,0.5153081837042797,0.4691660616701548,0.5188971546431836,0.5390169591407125,0.4729931075962248,0.4704035200165247,0.4963628065357849,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5595949614248975,0.166929731370466,0.5040696773723203,0.5205435551923888,0.5152314833096903,0.5142408331637317,0.4594300477213147,0.5190243557926264,0.5424992329960541,0.4933714911467999,0.4859353499208694,0.5108177932764889,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5491878856187361,0.1644597055698892,0.5003523661692025,0.5069599912515985,0.4676639489919593,0.5105113714030551,0.4706917160536203,0.5190543524815994,0.5476639793683532,0.5039644991084528,0.4912622302955926,0.484902552528379,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5523422865669746,0.1629546719279608,0.4903277764783431,0.5302138801894272,0.5151479482264741,0.509650960045929,0.4657904848983757,0.5192191444184894,0.5431640963174696,0.4984815600100849,0.4968233886082447,0.5093574481399015,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.552837704119969,0.162452572469267,0.4975053386512273,0.5230499873937965,0.5151999678010224,0.5136196359085426,0.4584223108537892,0.5192461034680728,0.5309144357736715,0.5035202443477125,0.4721987648958241,0.4797245164837501,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5537121260225841,0.1639576061111954,0.4969004687077577,0.5197450357378274,0.5141516025066599,0.5198870453792948,0.4548720698171037,0.5192909086490706,0.542798820180861,0.4743459962394024,0.4755299161915292,0.4964573530617886,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5539509053772317,0.1644597055698892,0.4968864196255805,0.5219928888861887,0.5141804600808619,0.5075249921780784,0.4649733599025525,0.519303438911553,0.5439607172474126,0.501885994356066,0.4669873148179086,0.4756761025871574,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5539912531352191,0.160484646127384,0.5013673174302785,0.5219966859354258,0.5175556571477173,0.5103560720892579,0.457635182546939,0.5193060968460189,0.5439664128212682,0.4979416196085697,0.4850012758085436,0.5116736481745305,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5547486003958049,0.1619504730105732,0.5064044829482112,0.516973949204594,0.5114150691214843,0.5148973429768258,0.4665438194670157,0.5193444470433136,0.5395576589520751,0.4686249821538685,0.4799633508807635,0.4868982816073972,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5580591008667491,0.162143977335964,0.5001002420998593,0.5176315981324592,0.5168087775627803,0.509504393945377,0.4631610283016861,0.5195210098328387,0.5451533704127848,0.4916654769245723,0.4928774950410536,0.4894844518427838,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5523621297266406,0.162143977335964,0.5036474454971551,0.5285625434762137,0.5173836508172768,0.5113436845958268,0.4590754033225699,0.5197761715415715,0.5375755992503105,0.4995978924857913,0.4912265380327639,0.5048560462693231,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5535930670645881,0.1646140031365407,0.4951310437632706,0.5203643344683978,0.4872510274815235,0.5075424586045691,0.4464403422812063,0.5198437590179918,0.545596486058754,0.4996248515353747,0.4861392514649015,0.5077110475906962,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5562090569472224,0.1619504730105732,0.5029966312579167,0.5170153370412784,0.5138015145669996,0.5144933369379987,0.4589182054841541,0.5199850092496119,0.5369057997648866,0.4996643408474405,0.4889004656701184,0.5089424306582867,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.549285778539755,0.1644597055698892,0.4693574329517045,0.4976150733741794,0.4825210432468719,0.5083068046159968,0.4756404103243287,0.5201570155800523,0.5361019644413932,0.5011983487392276,0.4885089898937737,0.5097542397851781,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5523621297266406,0.1629546719279608,0.5008729416196085,0.5169075008429449,0.5190023329070512,0.5168953502853861,0.4652338374802173,0.5203324392548062,0.5381330060783164,0.5023944192489133,0.4677645707967424,0.4786499515496517,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5542498756495327,0.162452572469267,0.5080903728094822,0.5192009185821513,0.5192423064188357,0.5109252497698987,0.4609838002691348,0.5204395160432923,0.5304785345212528,0.50131833549512,0.473751378328873,0.4767950929973299,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5550078843487739,0.1619504730105732,0.5035851738896668,0.5136150794494582,0.517082544812775,0.5092879621388625,0.461412487128003,0.5204858400439849,0.5367637901234192,0.4714211292120666,0.4765706873874174,0.4902605687068465,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5368520546930395,0.1515682703495725,0.4960677758100624,0.5181339477465271,0.4868546155411705,0.4950748474345616,0.451518136225976,0.5204903965030695,0.5336509691588472,0.506102617533862,0.4893481377751721,0.5029343596504284,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5570523912330274,0.1608311832852735,0.4995580234688018,0.5181783732226012,0.5121801745427592,0.5094421223378887,0.4587617670555857,0.5206024094555638,0.5330054707885408,0.5042481386864639,0.4729031175293055,0.4736389856714549,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5552876729000645,0.1611397784185765,0.5035772000862688,0.5108018456696931,0.5103340492036827,0.511554041123562,0.4664690175970449,0.5210633712329473,0.533967643065221,0.4985138349286002,0.4730903120566944,0.4721790202397912,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5496985162608079,0.1628003743613092,0.4997934405215019,0.5058531513989848,0.4742324644672132,0.513849357387387,0.4689781077329185,0.5212786639246908,0.5394604544916054,0.5012112587066339,0.4890470317706703,0.4815907661837832,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5502289900625456,0.1639576061111954,0.5047876993830553,0.5228973460144651,0.5149505016661451,0.5133656133145809,0.4628128388866443,0.5213097997284349,0.5483933925267995,0.5034530365762158,0.4912451435740257,0.5025949034486319,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5504657851012266,0.1616418778772702,0.4819636364188661,0.5163550301789472,0.4923641339841981,0.498461815354052,0.454445281482854,0.5213272661549256,0.5356831499105414,0.5012256874937348,0.4951333219928128,0.5037044012357116,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5505835211819115,0.162452572469267,0.496994255823914,0.508047466153103,0.4736116469169478,0.5139120086997991,0.4743915608302475,0.5213341008435524,0.5445686248302718,0.4945789528041967,0.4862543020567855,0.5025930049240134,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5439525986601899,0.1656182020539283,0.5054130733924053,0.5134939535787948,0.5149041776654526,0.5133139734449563,0.4730185478261133,0.5214571252388344,0.5365659638581665,0.4753218378933363,0.4688945726497024,0.4737020166887908,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5558082251219693,0.162452572469267,0.4967884557552634,0.5141827383104042,0.5114944274505395,0.5098882756232476,0.4692340288514988,0.5216595079631716,0.5379913761417726,0.5019319386518348,0.4684825928074774,0.4715354203941032,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.550307701262554,0.162452572469267,0.4936186790521349,0.5113687451207917,0.4818314991054151,0.5045629140682192,0.4461536650638055,0.5218668268515171,0.5373265128203569,0.5039941160925021,0.4923599572300373,0.5037009838913983,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5270581325205574,0.1758069003895382,0.5006143625665622,0.5207478364413446,0.4937489178409674,0.4975285006515736,0.4621935401560738,0.5218725224253727,0.5405429932291017,0.5086455014079457,0.5005266507291852,0.5052976430955974,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5539912531352191,0.1633012090858502,0.4946674240514211,0.5264494855757693,0.514163373359295,0.5092006300064094,0.4666751973706192,0.5221056612485304,0.5259585271094127,0.506931893087244,0.4957150299359361,0.5077201605088653,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5554278978950375,0.1633012090858502,0.4973697839934629,0.5147447015974945,0.513163990000091,0.5104388477626266,0.4641858518907785,0.5221990686597631,0.5402134093553217,0.4956873114765053,0.4855157759801702,0.5037924927780123,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5555079319723571,0.162452572469267,0.4855647579153288,0.5214787684194858,0.5176456472146365,0.512690497960225,0.4698438349589766,0.5222047642336187,0.5322882081876531,0.4962519326980616,0.4900578062775855,0.5071961677141459,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5565496978548221,0.1646140031365407,0.5018753626182021,0.5215239533054072,0.515485505903652,0.5253012578864712,0.4594410591641023,0.522272351710039,0.5340956036245113,0.5047979514159955,0.4911711011139023,0.5015355267114819,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5523422865669746,0.1594804472099965,0.5058451775955869,0.518653384082162,0.4805632846602247,0.499627129764917,0.444528527990328,0.5225544724683553,0.5398071250869524,0.5007184017156586,0.4906660935653684,0.5093437787626479,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5524811886846366,0.1619504730105732,0.4953034297986348,0.5296929250340974,0.5135083823658957,0.5107942515712189,0.4562705230511264,0.5225632056816006,0.5487818306637545,0.4996070054039604,0.4929010367463236,0.5048738924007374,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5524613455249706,0.162452572469267,0.4929655865833543,0.5035491019219144,0.4711936859627646,0.5140790788662314,0.4752922209092869,0.5225643447963718,0.5431777656947232,0.4990442827070226,0.4878627321136198,0.5031792693262211,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5482863447312442,0.1626460767946578,0.503142817653545,0.5157558558093334,0.4655907601085044,0.507702314377451,0.4702842926704798,0.5228267208986551,0.5387295225134643,0.4940458470913083,0.4918279906319201,0.5113554554484618,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5572534685843096,0.1606389436940355,0.4978531483613454,0.5176072970173418,0.5110365033125457,0.5117180736506045,0.4633167073204071,0.5228886128012198,0.533025974854421,0.4763052736457443,0.4786594441727444,0.4878885520484321,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5516299171349652,0.1634567713866545,0.4964611501110257,0.524085063015829,0.5134233284629848,0.5118281880784804,0.4597930456283812,0.5230602394267366,0.5408273922169603,0.4701191210286662,0.4757258439321634,0.4909565678320063,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5539112190578996,0.1622982749026155,0.4990575723793525,0.515872804925836,0.4866772933417982,0.5024768152173582,0.4497802267901568,0.5232216140193132,0.5411395096642496,0.5041357460290459,0.4962830685018058,0.5020792641622341,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5415297488649712,0.166737491779228,0.5016889275006606,0.5071145311555483,0.4702721421129211,0.5093954186322724,0.4712065959301707,0.5234160229402526,0.5442527103337453,0.5031488929323243,0.4892330871832881,0.5056773480193072,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5508600025399244,0.162143977335964,0.4969464130035266,0.5191538351716114,0.4829034061050476,0.5040377821587287,0.4426892373398784,0.5235565137620252,0.5385020792641622,0.4984656124032891,0.4945774339845019,0.5115092359425643,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5511556656189478,0.162452572469267,0.5013999720537176,0.5046969499062888,0.4657658040783346,0.5117556644380519,0.4710038335009097,0.5235800554672951,0.5452129840858072,0.495131803173118,0.4917964751232521,0.5059484573348358,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5545091596025018,0.1617961754439217,0.5024202391837255,0.5158914104670977,0.4849401433158264,0.4951549651734643,0.4468170095655263,0.5238238260283168,0.5400922834846583,0.498508898764592,0.4951549651734643,0.4879458874919122,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5538516895789016,0.1646140031365407,0.4940974869609329,0.5141576777854393,0.5180618038110223,0.5091896185636218,0.4650181650835502,0.5243345291507063,0.5343807620222172,0.5001833974781517,0.4928995179266288,0.5065829442623547,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5539310622175656,0.1612953407193808,0.5035703653976421,0.5085433607834678,0.4608543208901498,0.5086230988174469,0.4695104540359595,0.5243406044294857,0.550159779831897,0.4979419993134934,0.4878145095883086,0.5043385084583069,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5543695960461842,0.162143977335964,0.4963335692566592,0.5242255538376016,0.522042250526271,0.5109252497698987,0.4604206978672733,0.5243740184627721,0.5417690604277603,0.4945561705087742,0.4895079935480539,0.5054700291309616,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5562289001068884,0.1622982749026155,0.4979264314116213,0.5170012879591012,0.5182751979781471,0.5178624587260747,0.4635020033231774,0.525081788440567,0.5408870058899827,0.4707019680865605,0.469679802431934,0.4873896197786775,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5508791842609349,0.162143977335964,0.4696285422672332,0.5024958004635437,0.5006762544691269,0.5040199360273144,0.4516085059978189,0.5252146851638654,0.5423917765026441,0.4984648529934417,0.4934675564924985,0.5087271379665433,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5522430707686445,0.162452572469267,0.4985590198145217,0.5152812246546963,0.4817153093987599,0.5007328305027596,0.4501823343043653,0.5253263184114361,0.5487389240073753,0.5012830229372149,0.4929033149758659,0.4830146596476945,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5544694732831698,0.1631089694946123,0.4991149078228326,0.519206614156007,0.5108310829488187,0.5120427213603763,0.4649277953117073,0.5255040203157322,0.5400869676157264,0.4939907898773704,0.469223397113635,0.4767802845053052,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5521445164089701,0.1639576061111954,0.5019266227829029,0.5063387939964095,0.4667253184205489,0.5029294234864201,0.4731119552373459,0.5258727137966542,0.5492815223433565,0.4973637087146836,0.4884265939253287,0.4841628873369926,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5580187531087616,0.1641119036778469,0.4983987843367162,0.5187600811657244,0.512789980650237,0.5134901565295577,0.4620606434327754,0.5263640519679346,0.5394080552121334,0.4962557297472987,0.4710998988466082,0.4792441897552573,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5517284714946397,0.162452572469267,0.5031056065710214,0.5218725224253727,0.5123107930365154,0.5173923840305221,0.4564497437751174,0.5263902516076706,0.5497690634653997,0.4984789020756189,0.4850855703016071,0.4836388945422732,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5544496301235038,0.1608311832852735,0.4979818683304829,0.5113638089567835,0.5130762781627141,0.504717453972169,0.4694478027235474,0.5266256686603705,0.5310583439397575,0.4743156198455056,0.4671012262950215,0.486949541772098,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5611175932099353,0.1647683007031922,0.5005687979757171,0.5159783628946273,0.5147788750406284,0.5143665154934797,0.4557066612394176,0.5272009216197907,0.53399004565572,0.5061538776985628,0.4858734580183047,0.5068221583642919,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5516696034542972,0.1647683007031922,0.4992394510378094,0.522966832015504,0.5161742906352614,0.5112601495126107,0.4609329198093577,0.5280457650750447,0.538605738708335,0.4962447183045111,0.490121216999845,0.5048370610231376,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.5578573620768115,0.1825997875246623,0.5018343544864414,0.522154643183689,0.5138937828634611,0.5174630091463321,0.4615370303429798,0.5291947521741903,0.5399624244007496,0.492819400187726,0.4905852164166182,0.5113053343985321,0.0

